Stability of Image-Reconstruction Algorithms

Robustness and stability of image-reconstruction algorithms have recently come under scrutiny. Their importance to medical imaging cannot be overstated. We review the known results for the topical variational regularization strategies ($\ell_2$ and $\ell_1$ regularization) and present novel stability results for $\ell_p$-regularized linear inverse problems for $p\in(1,\infty)$. Our results guarantee Lipschitz continuity for small $p$ and H\"{o}lder continuity for larger $p$. They generalize well to the $L_p(\Omega)$ function spaces.

==> figs/duality_map_p_1.25.txt <==
x y z c
0.12643536191389415 0.9385641129549538 0.14687940152444734 1.4142135623730951
0.08838921305941676 0.9478707001214659 0.13782151663827022 1.369353888825234
0.05873286184675633 0.9527979483896187 0.12834078972851423 1.326116438135127
0.03668327152200639 0.9540384132423096 0.1186769403058003 1.2846650162412823
0.02118432794910744 0.9523528045988008 0.10903929606047273 1.24517800423347
0.011026618191907107 0.9484799847096821 0.09959658504643161 1.207848079151552
0.004959234082158638 0.9430701731541363 0.09047439138080528 1.172881223399861
0.001784752428091088 0.9366443771710716 0.08175833757148904 1.1404948083653992
0.000436965909937829 0.9295780921089374 0.07350071316607727 1.1109145392079074
4.6323639384134576e-05 0.9221057731698389 0.06572858168117292 1.084370084772362
1.3816094922534572e-07 0.9143435471706153 0.058451956238900156 1.0610893034450664
-4.137105891382583e-06 0.9063295679386807 0.05167114270690144 1.041291122036708
-0.00014996673454435256 0.8980654269289543 0.04538180420932554 1.0251773278755292
-0.0009910419765398729 0.889484254197845 0.039574757691576645 1.012923772135973
-0.0036267539442467406 0.8803445888608583 0.03423372278969405 1.0046717098320928
-0.00978841120664735 0.8700900738651787 0.029334774423513347 1.0005201560819885
-0.021901814187907404 0.8576857485363941 0.024848003774708225 1.0005201560819885
-0.04306341577902841 0.8414636888401935 0.020741702810271188 1.0046717098320928
-0.07681036544686531 0.8190671994061419 0.016989349123753904 1.012923772135973
-0.1265239334280548 0.7876633135250368 0.013578797736486103 1.0251773278755292
-0.19438431309965615 0.744624709215048 0.010520562703113577 1.041291122036708
-0.2801257298999133 0.6886938019239988 0.007848514583920822 1.0610893034450661
-0.38033028472116587 0.6211395889144385 0.005606222505046931 1.084370084772362
-0.489059333441991 0.5459989749529041 0.0038211837127529575 1.1109145392079074
-0.5997401504421345 0.46892236547816946 0.002482376207268128 1.1404948083653992
-0.7071370407533549 0.39529583104845684 0.0015370447699720713 1.172881223399861
-0.8082793548565731 0.3288538688149807 0.0009065734558326987 1.2078480791515518
-0.9022452605530304 0.27134765130252786 0.0005078483021373368 1.24517800423347
-0.9894176000918303 0.2229702949165598 0.0002683296385243606 1.2846650162412823
-1.0707748821231569 0.18299593915241189 0.000132030104157294 1.3261164381351267
-1.147432212317777 0.15030284656426063 5.920911831723577e-05 1.369353888825234
-1.2204140926112224 0.12369778393623664 2.3334500190286157e-05 1.4142135623730951
0.16541906772304907 0.8636266175748932 0.14575759956214218 1.369353888825234
0.11827824179041715 0.8780115895385052 0.13740331110351525 1.3229739777038632
0.08052800912735943 0.8871604122356722 0.12832817076677935 1.2781685649134806
0.051695569462345645 0.891676427132117 0.11881920105053138 1.2351090141339773
0.03084998307560677 0.8923622841866466 0.10914719457404107 1.1939842273110806
0.016746986686018525 0.8900878527006375 0.09954373908234206 1.155000889675365
0.00798431539008178 0.8856775905844764 0.09018969766656448 1.118382956345788
0.0031427260618276487 0.8798316027771895 0.08121387457291099 1.084370084772362
0.0009027425261834299 0.8730828333162687 0.07269878985190184 1.0532146914396456
0.00013931404271819254 0.8657864564840302 0.06469026311603739 1.0251773278755294
3.3172902923641292e-06 0.8581365840126888 0.05720817774483208 1.0005201560819887
-3.651012737839061e-07 0.8502078764095063 0.05025668558448946 0.9794984806896114
-7.532400238951503e-05 0.8420147486351653 0.043832386029242915 0.9623505735597612
-0.0007074463061631975 0.8335102557111509 0.03792654789751128 0.9492863851330428
-0.0030174936426331663 0.8244690554419248 0.03252235553332729 0.9404761120718227
-0.008880348361401127 0.8143124146217532 0.027593648833626222 0.9360398792610909
-0.021012280218209625 0.801898219987299 0.023106685568440543 0.9360398792610909
-0.04294720949037167 0.7853190921153215 0.019025376368712356 0.9404761120718227
-0.07872984864609935 0.7618362106118854 0.015320388083829097 0.9492863851330426
-0.1320933333476329 0.7281996955099881 0.011981121590466236 0.9623505735597612
-0.20503651301663087 0.6816354992113963 0.00902548102495298 0.9794984806896114
-0.2962805745763235 0.6214178911165247 0.006497183701300239 1.0005201560819885
-0.40077991610051505 0.5501330112433267 0.0044427095605004295 1.0251773278755294
-0.5111892985994999 0.47336038723648977 0.0028770431768782552 1.0532146914396456
-0.6205426724110075 0.3976347728054172 0.0017635847714789178 1.084370084772362
-0.7242534906784384 0.3281727888762645 0.0010231440571674087 1.118382956345788
-0.8204515557432951 0.2678157373219509 0.0005604880736667616 1.155000889675365
-0.9091926052500737 0.2172730089035803 0.0002879640246191533 1.1939842273110806
-0.991479533458523 0.17591741737446978 0.00013687497556000704 1.2351090141339773
-1.0685792271892078 0.14251976218285536 5.8751047138266943e-05 1.2781685649134806
-1.1416776995395304 0.11571728174680197 2.182904856510637e-05 1.3229739777038632
-1.211756950178816 0.09424680022869221 6.489067609630128e-06 1.369353888825234
0.21505722636166483 0.7823576777193952 0.1434836083573407 1.326116438135127
0.15761107467715182 0.8028707070569312 0.13624764542179352 1.2781685649134806
0.11012112166694002 0.8174590661220562 0.12792722068258308 1.2317343930346312
0.07270959590243598 0.8264279161692746 0.11883276294929485 1.1869915801918773
0.04481130681067791 0.8304816942369212 0.1092945906313056 1.1441385710302063
0.025306673010786644 0.8305593607576048 0.09962066120828447 1.1033955726765852
0.012716659972858355 0.8276611037992988 0.09006771469414053 1.0650047754334953
0.005406929309601044 0.8227063471667769 0.08082860383194328 1.029229427970569
0.0017674020253875026 0.8164413147740179 0.07203326292967452 0.9963513039664839
0.0003571461143132529 0.8093968943166882 0.06375840554633472 0.966666068630432
2.198156267786836e-05 0.801889808776457 0.056041177129278606 0.9404761120718226
-1.5389950007337604e-11 0.7940608940771772 0.04889328741838378 0.9180806110166262
-2.9857182245965297e-05 0.7859466988946457 0.042313366451774574 0.8997629471600873
-0.0004717928063255524 0.7775211507199711 0.03629335017865676 0.8857761430803859
-0.0024455614017048957 0.7685820680795716 0.030816109734092267 0.8763275940132983
-0.00797968458811789 0.7585321385931894 0.025853051370424065 0.8715649087810513
-0.02013440794551102 0.7461057985728158 0.021365851322128513 0.8715649087810513
-0.04298031206752443 0.7291006372660958 0.017313078466165553 0.8763275940132983
-0.08117932626549958 0.7043002386032827 0.013662278367141914 0.8857761430803858
-0.13882510493326988 0.6679683263526841 0.010405793295252083 0.8997629471600873
-0.21748478545130523 0.617300268512152 0.007571794663213264 0.9180806110166262
-0.3143600361745249 0.5525197347458524 0.005214793331818773 0.9404761120718226
-0.4223837120629348 0.47803310276402705 0.003378600821481047 0.966666068630432
-0.532953925535872 0.40106812213245435 0.002054790248358439 0.9963513039664839
-0.6393143536942504 0.32859566476230334 0.0011730025348944979 1.029229427970569
-0.7380816578668562 0.26504217058821306 0.0006276239968988004 1.0650047754334953
-0.828688754719908 0.2119732384772343 0.0003127739594147112 1.1033955726765852
-0.9120850420121995 0.1689913451387444 0.00014309315045290952 1.1441385710302063
-0.9897071898801465 0.13476816950400575 5.848548304773301e-05 1.1869915801918773
-1.0629413064678384 0.1077367795573674 2.0323596939926697e-05 1.231734393034631
-1.1329295210753105 0.08643500205749902 5.453641111573509e-06 1.2781685649134806
-1.2005462182042854 0.06962894340460553 9.068347341929457e-07 1.326116438135127
0.2766828801114844 0.69355300001897 0.13943759030657332 1.2846650162412823
0.20845035474057289 0.7208626229170702 0.13381768443134695 1.2351090141339773
0.1498583345173722 0.7420818705979636 0.12673167136355673 1.1869915801918773
0.10196400154346294 0.7569065427056075 0.11845113026165108 1.1404948083653992
0.06494390872363417 0.7656682124641537 0.1093349248255802 1.0958250162234213
0.03811271155637122 0.7691992750191783 0.09976712700313496 1.0532146914396456
0.02010642546064548 0.7686095535799942 0.09010051726744299 1.012923772135973
0.009150102030921238 0.765055121988324 0.08062003062804472 0.975239771472966
0.0033301254573684463 0.7595581878999175 0.07152950439247566 0.9404761120718226
0.0008252584201642913 0.7529009466653012 0.06295678739614002 0.9089679228132497
8.897719815383724e-05 0.7455903208352296 0.0549693333189306 0.8810645344353331
2.848889606808773e-07 0.7378822515368819 0.04759339259814597 0.8571180810055755
-7.656863071476726e-06 0.7298585393694282 0.04083224829775497 0.8374680635965915
-0.00028594929399521963 0.7215155184869873 0.03467890940438904 0.8224225021923846
-0.0019165838034204273 0.7126820300693113 0.029116259839363574 0.8122373104525271
-0.007088021860527554 0.7027486989027775 0.024113110814920728 0.8070965163352776
-0.019271213992712425 0.6903071794290244 0.019625615226757723 0.8070965163352776
-0.0432047811626647 0.6727858352458614 0.015605743173167024 0.8122373104525271
-0.08430742219327676 0.6463631881845034 0.012017661429507942 0.8224225021923846
-0.14700120395016916 0.6067499788941576 0.008858899087739867 0.8374680635965915
-0.23199702340418046 0.551354860036225 0.006171592315306774 0.8571180810055755
-0.33428951485941155 0.481987842638699 0.0040200691211773176 0.8810645344353331
-0.44450306403087136 0.40540500024872694 0.00243469038695628 0.9089679228132497
-0.5533035397761398 0.33027129346858386 0.0013695280708134765 0.9404761120718226
-0.6549809748602087 0.26320688201597964 0.0007150852978149025 0.975239771472966
-0.7478244599345087 0.20717837652831456 0.00034472855389566147 1.012923772135973
-0.8325630515220408 0.1622591656538565 0.00015115760928029526 1.0532146914396454
-0.9108110377682398 0.12705622650724666 5.8469757511846814e-05 1.0958250162234213
-0.9842049133961468 0.09975627736793281 1.8818145314746877e-05 1.1404948083653992
-1.0540891280462146 0.07864787184549124 4.47217220504424e-06 1.1869915801918773
-1.121472860006098 0.062303492076880594 5.839662177345886e-07 1.2351090141339773
-1.1870823299662354 0.04959922706728906 1.2959359374057077e-08 1.2846650162412823
0.350266119672955 0.5969096312757233 0.13291483528765796 1.24517800423347
0.2721925633092225 0.630687111015739 0.12939066996660933 1.1939842273110806
0.2020930596417366 0.6592094494646885 0.12411364967150831 1.1441385710302063
0.1421749673429341 0.681251493938291 0.1172079462690251 1.0958250162234213
0.09380688141998599 0.6963540192891591 0.10897503984071892 1.0492552236961674
0.05724418826515079 0.7048746976311326 0.09983420666321222 1.0046717098320928
0.031641984849431135 0.7078108659636008 0.09023733804734493 0.9623505735597612
0.015314048615649301 0.7064893738398038 0.08059172568419214 0.9226032029725866
0.006108739312249504 0.7022524878568441 0.07121341796576547 0.8857761430803859
0.0017780795313056337 0.6962285822479553 0.06231479173773732 0.8522480524918005
0.0002787832790607495 0.6892150698239143 0.05401688306576611 0.8224225021923848
6.865274394328354e-06 0.6816629042915721 0.04637377225564314 0.7967154216276432
-6.855860194001936e-07 0.6737461099441266 0.03939916247794577 0.7755364696884716
-0.00015029970274946914 0.6654916470098458 0.033088306481501496 0.7592646642541819
-0.001437111322359385 0.6567670823718716 0.02742453842151179 0.7482202261124646
-0.006207456510051031 0.6469613865763233 0.022374001498270044 0.742636415046538
-0.018426848501841567 0.6345005515132472 0.01788613047307477 0.742636415046538
-0.04367956243483356 0.6163424269224685 0.013904622583338001 0.7482202261124646
-0.0883182670683786 0.587888280295703 0.010390177272507338 0.7592646642541819
-0.15697237488968024 0.5442567835747583 0.007349111611735269 0.7755364696884716
-0.24879102918109666 0.4835465845363118 0.004841769784540729 0.7967154216276432
-0.3557114538592534 0.41006376066732825 0.0029367446811849112 0.8224225021923847
-0.4661100110610641 0.3332744035671807 0.001632807413266072 0.8522480524918005
-0.5709514857309717 0.2625295771283015 0.0008318647365829761 0.8857761430803859
-0.6664856842453604 0.20303461036540188 0.00038684858296638585 0.9226032029725866
-0.752873550163649 0.15577844319267992 0.00016177497568965708 0.9623505735597612
-0.8318837505528728 0.11939516144506192 5.878600658135422e-05 1.0046717098320925
-0.9054685203244554 0.09177577517849815 1.731269368956714e-05 1.0492552236961674
-0.9752328039302477 0.07089122715325545 3.5538123429423795e-06 1.0958250162234213
-1.0423543639640753 0.05507105861374797 3.3680560806727846e-07 1.1441385710302063
-1.1076556570909222 0.04303008317373483 1.5896687702268188e-09 1.1939842273110806
-1.1716995154061594 0.03380912984835798 -1.0392392321787812e-08 1.24517800423347
0.4333682700138469 0.49408143754509154 0.12333865465206707 1.207848079151552
0.3483883711660299 0.5323148154344529 0.12216886837901629 1.155000889675365
0.268248391842125 0.5674597797365059 0.11922249725535454 1.1033955726765852
0.19604760097725077 0.5973570946868556 0.11435945611893872 1.0532146914396456
0.13458029497371304 0.6203677106004574 0.10767401793689534 1.0046717098320928
0.08564976129650892 0.6358014958727104 0.09949894941978685 0.9580156390269354
0.04962846351333672 0.6440384752088244 0.09033006214819 0.9135356295810514
0.02545441695220827 0.6462931278868532 0.08070641400075608 0.8715649087810513
0.011008152107217485 0.6441718344297386 0.0711021069065775 0.832483090358964
0.003654250872883408 0.6392374855659401 0.06186650571764597 0.7967154216276432
0.0007506300118430349 0.6327180196981552 0.053215751266285784 0.7647270703954645
4.735369939600011e-05 0.6253885586306154 0.045257469923886705 0.7370103005674751
-1.1969961116817503e-11 0.6176029176155825 0.03802811243652072 0.714062697457376
-6.269164814063625e-05 0.6094472885896467 0.03152860117156396 0.6963559079007389
-0.0010146433363311335 0.6008350643379614 0.02574336059909485 0.6842968850192396
-0.005340783507779505 0.5911692666087289 0.020635965378942873 0.6781869690847948
-0.017607179805111665 0.5786833276121809 0.016147607463535264 0.6781869690847948
-0.044489574318157386 0.5597226767996235 0.012211438661623808 0.6842968850192396
-0.09349597482957356 0.5286770455219495 0.00878502126816347 0.6963559079007389
-0.16915483312879304 0.48012243106500735 0.005889173626943649 0.714062697457376
-0.2679179835647949 0.41373184600162105 0.003605899671051593 0.7370103005674751
-0.3778138834891011 0.33745238956718543 0.001993200534916878 0.7647270703954644
-0.4857550232351271 0.2632564477628715 0.0009922633806314866 0.7967154216276432
-0.5845105071050958 0.19974288782748803 0.0004439521845463929 0.832483090358964
-0.6729584142291891 0.14963125138182065 0.0001760425855380892 0.8715649087810513
-0.7529153092891079 0.11180085835499667 5.9555931924852705e-05 0.9135356295810513
-0.8267321272527632 0.08379527298906357 1.580724206438747e-05 0.9580156390269353
-0.8963566072615193 0.0631728627685098 2.709584848401606e-06 1.0046717098320928
-0.9631812326505348 0.04795265431842037 1.64131868878508e-07 1.0532146914396456
-1.0281441754162504 0.0366521305012404 4.545721015088319e-12 1.1033955726765852
-1.0918637884296298 0.028198315687295486 -6.020128743045056e-08 1.155000889675365
-1.1547458999123241 0.021823550931214054 -9.776378147174298e-07 1.207848079151552
0.5206554330136273 0.38953888333925374 0.11060674718721084 1.172881223399861
0.43344740792468056 0.42837040986279457 0.11159271926498546 1.118382956345788
0.34720478537054056 0.4672759961254474 0.11116187458241632 1.0650047754334953
0.26495538933724044 0.5037998701513333 0.10889494920058444 1.012923772135973
0.1903970463126964 0.5352502330198412 0.10453770455096874 0.9623505735597612
0.12710144123559067 0.5594137335158611 0.09812630184126654 0.9135356295810514
0.07749264117303191 0.5752489724562616 0.09002285899885477 0.8667760543577034
0.04212189924119663 0.5831472864706985 0.08082183917385699 0.8224225021923846
0.019623384235272427 0.5846161132020202 0.07117677286512525 0.7808850604458196
0.007282314409416092 0.5816269859424914 0.06164414732567207 0.742636415046538
0.0018383076040526568 0.5759988316519474 0.05260693358348934 0.7082096258096823
0.0002026955724756352 0.5690322448029168 0.04427664372980742 0.6781869690847948
6.99458126352555e-07 0.5614188412974869 0.036739008888528664 0.6531760235908577
-1.6988935359893815e-05 0.5533791312783277 0.030009878994302894 0.6337704098189839
-0.000657468956556337 0.5448834691980973 0.02407619336106613 0.6204962600539143
-0.004491809323417987 0.5353710818641068 0.01889934832567894 0.6137515351754983
-0.0168207803110034 0.5228516823489551 0.014410343290328684 0.6137515351754983
-0.04576106921621022 0.5028533540199243 0.010528635014178115 0.6204962600539143
-0.10023898775067194 0.4684369619534237 0.00720993336570704 0.6337704098189838
-0.18398778344833347 0.413918344442311 0.004498334634200793 0.6531760235908577
-0.28904556950080007 0.34208792588689735 0.002496078558162316 0.6781869690847948
-0.3991583841875936 0.26559573225569716 0.0012196816895660768 0.7082096258096822
-0.5016672572602796 0.19757906252290647 0.0005240747812101821 0.742636415046538
-0.5927303529090554 0.14393809723362963 0.00019574513569984076 0.7808850604458196
-0.6738909179251904 0.10429653041443548 6.096729634813446e-05 0.8224225021923846
-0.7479957341810716 0.07581477079962894 1.4301790439207688e-05 0.8667760543577033
-0.817455190082942 0.055503463983544644 1.9526739907336866e-06 0.9135356295810512
-0.8839411985464242 0.04097599983100833 6.016667764838463e-08 0.9623505735597612
-0.9485323141009062 0.030505437707287936 -2.5668684414759945e-10 1.012923772135973
-1.0119079588185869 0.022887460545955012 -2.3030604937642111e-07 1.0650047754334953
-1.074495108730886 0.01729093580722372 -2.151425043224513e-06 1.118382956345788
-1.1365640142164848 0.013141222553033046 -8.121912920294206e-06 1.172881223399861
0.604939553611217 0.2901912428412219 0.09537912801332744 1.1404948083653992
0.5204235059275045 0.3249517287598461 0.0977982545637858 1.084370084772362
0.4337531014172373 0.3627144829721118 0.09945433760624846 1.029229427970569
0.3467093891548642 0.4018281471527635 0.09982570284216816 0.975239771472966
0.2624298661542167 0.4396307299754585 0.0983546346213493 0.9226032029725866
0.18525332783415743 0.47281357155910325 0.09462252237114972 0.8715649087810513
0.11977763054050426 0.49836506646849893 0.08855935876065986 0.8224225021923846
0.06933552104955483 0.514696449039813 0.08054676857792271 0.7755364696884715
0.03476064598644026 0.5221837994063497 0.0713087949041271 0.7313409063712667
0.014247334675236699 0.52274133322865 0.06165314766039318 0.6903527277107322
0.004242978455397174 0.5188238345315713 0.05223812956247594 0.6531760235908577
0.0006810695375979567 0.5125332645023991 0.04347635741946422 0.6204962600539143
1.7463730406359827e-05 0.505177681912609 0.035561105280279316 0.5930573003500076
-1.5924113456522484e-06 0.4972816742871475 0.0285470302327647 0.5716143595699791
-0.0003740726269973508 0.4889093789826216 0.022428190787226118 0.5568605323107119
-0.00366584528660841 0.47956510486415604 0.017164662537228346 0.549335044062142
-0.01608067387529219 0.46699971903601584 0.01267477155828041 0.549335044062142
-0.04768862669031738 0.44561731274756405 0.008859818967744855 0.5568605323107119
-0.10910222385104829 0.40673479554106395 0.005677051642848083 0.571614359569979
-0.20178989094292904 0.34525379440442183 0.003206161274768461 0.5930573003500076
-0.31111855810778044 0.26950570209104924 0.0015531699197185614 0.6204962600539143
-0.4176299504285039 0.196909890965418 0.0006413070585080874 0.6531760235908576
-0.5120532557170488 0.13888170506929526 0.00022395216723189297 0.6903527277107322
-0.5947878030559842 0.09691745489504669 6.332444099484946e-05 0.7313409063712667
-0.6692593411093799 0.06783426861019431 1.2796338814027877e-05 0.7755364696884715
-0.7385211160683185 0.047898073882629504 1.2985481718301769e-06 0.8224225021923846
-0.8046181922968123 0.03417835501464874 1.2452826335233297e-08 0.8715649087810512
-0.8688009169484779 0.024641405847741635 -1.0912944071219912e-08 0.9226032029725866
-0.9318143975099052 0.01793229192788167 -7.051608265499272e-07 0.975239771472966
-0.9941029241977454 0.013155820646269844 -4.485786165091878e-06 1.0292294279705687
-1.0559344108745912 0.009717318156111144 -1.4402622696245835e-05 1.084370084772362
-1.1174729187977617 0.007217282998240711 -3.324496549526615e-05 1.1404948083653992
0.6797299247616464 0.20324986464333916 0.07900672824196843 1.1109145392079074
0.6010766759346993 0.23040227525281642 0.08187321351366217 1.0532146914396456
0.5190490280151994 0.26193226838593897 0.08462006077166942 0.9963513039664839
0.433862056338999 0.2975878885016882 0.086875392482843 0.9404761120718226
0.34678361341403446 0.3361226939865788 0.08807841620199643 0.8857761430803859
0.2607813527664993 0.3748878585522694 0.08752643391965496 0.832483090358964
0.18076765238111844 0.40994451862092174 0.08457418157355659 0.7808850604458196
0.11266759303897535 0.43718463821206577 0.07896455453027518 0.7313409063712667
0.06117840092607782 0.4541439256233648 0.07107067815699065 0.6842968850192396
0.027598413434500903 0.46112277880381336 0.06179018737680105 0.6403042981057809
0.009459045728843079 0.4606197459776089 0.05214475577010751 0.6000346850883315
0.0019980752744210646 0.45573491273995037 0.042917702635485395 0.5642856672430936
0.00013044238733149843 0.44884767353821436 0.03453871923801109 0.5339659792660274
-8.549972226295114e-12 0.44114494115398734 0.027162937454657653 0.5100447838981257
-0.00017156957639713228 0.4329093110921923 0.02080734564263342 0.4934535013154308
-0.0028705107615751672 0.423748902857529 0.015432700022210475 0.4849450444636422
-0.015407625618972123 0.41111786805756034 0.010941551104915022 0.4849450444636422
-0.050584453315966046 0.387817912910702 0.007210596857704767 0.4934535013154308
-0.12082488080628057 0.34294459361786245 0.004206552590674041 0.5100447838981257
-0.22239351163468782 0.2740982246640607 0.0020575645147049215 0.5339659792660274
-0.33198212386568365 0.19816277608115032 0.0008217168424880868 0.5642856672430936
-0.4307061435325836 0.1347483132599241 0.00026631729857328737 0.6000346850883314
-0.5155690824633771 0.08971987004335519 6.715200621064682e-05 0.6403042981057809
-0.590522948037688 0.05985376642075964 1.1290887188848128e-05 0.6842968850192396
-0.6595437456539797 0.040378546891209705 7.645446426889817e-07 0.7313409063712667
-0.7251908610060138 0.02761084639522827 4.694479695873352e-10 0.7808850604458195
-0.7889264505643222 0.01912663057093467 -9.156156400673327e-08 0.8324830903589638
-0.8515632832815992 0.013400912453555793 -1.8914614174343449e-06 0.8857761430803859
-0.9135555780171377 0.009478790838030443 -9.028934443497754e-06 0.9404761120718226
-0.9751615545960802 0.006755911919861716 -2.527644229541014e-05 0.9963513039664839
-1.0365310878127152 0.004843539221459332 -5.370001222677967e-05 1.0532146914396456
-1.0977530091288112 0.0034872018379348228 -9.650021466844273e-05 1.1109145392079074
0.7416029056716743 0.13351803290619907 0.06304667922662052 1.084370084772362
0.6693659813433749 0.1520097748384215 0.0655397374808166 1.0251773278755294
0.594227365618188 0.1744915270150374 0.0682831674623601 0.966666068630432
0.5155697084057307 0.20164831284429327 0.07114675402103188 0.9089679228132497
0.4330269230342043 0.23384406959108367 0.07384128021746217 0.8522480524918005
0.34707893467435597 0.2705554814254504 0.07583259918471365 0.7967154216276432
0.2600603711346596 0.30957016535943555 0.07630594264169924 0.742636415046538
0.17714088548950124 0.34650639706761793 0.07432958815062635 0.6903527277107322
0.1058629218281604 0.375813892439321 0.06932740472132021 0.6403042981057809
0.05302128080260076 0.393591402206916 0.06159458773605851 0.5930573003500077
0.020718211331523722 0.3999262435793688 0.05226559678280216 0.5493350440621421
0.00543582388382194 0.39819081067921386 0.04266982263727802 0.5100447838981257
0.0006218396076342312 0.3923448299771534 0.03374010268753966 0.4762846148462388
2.3396357331818655e-06 0.38495033495716524 0.025894599134877547 0.44930284765110073
-5.2101111557633995e-05 0.3768787148778432 0.019226714952728596 0.4303762601331076
-0.002117084696993538 0.3679189549671886 0.013704753438024953 0.42059370356146125
-0.014836816312467006 0.3551895532539135 0.009211734491138927 0.42059370356146125
-0.05497117468041879 0.32910696589925303 0.005590309305522743 0.4303762601331076
-0.13624635725615536 0.27625943996532687 0.002833936103424547 0.4493028476511006
-0.24440827219680283 0.2015737912531159 0.0011159062730185614 0.4762846148462388
-0.3483169851441932 0.13199720672176585 0.0003341726807153366 0.5100447838981257
-0.43617107604810273 0.08279893869570903 7.342864701651915e-05 0.549335044062142
-0.5117865549659965 0.05187326423132503 9.785435563668392e-06 0.5930573003500077
-0.5805073372689573 0.032977849043054085 3.6799392170098026e-07 0.6403042981057809
-0.6456304460426577 0.021345230066783218 -2.92034193141436e-11 0.6903527277107322
-0.708880279240854 0.014048048598179994 -4.437308211228291e-07 0.742636415046538
-0.7711332547805592 0.009375805346180663 -4.6803307460618565e-06 0.7967154216276431
-0.8328406691231426 0.006327351202818005 -1.7804737384574205e-05 0.8522480524918005
-0.8942409354886536 0.004305841004772504 -4.422260337275849e-05 0.9089679228132497
-0.9554635799667395 0.0029472026306818196 -8.704220536915428e-05 0.966666068630432
-1.0165808736018436 0.002024196841284947 -0.00014816322504423147 1.0251773278755294
-1.0776341263615894 0.0013919349978063756 -0.00022853777538762014 1.084370084772362
0.7906664815666951 0.08208621364741037 0.04871428056943156 1.0610893034450664
0.7235432569096919 0.09309531906378961 0.05042836170324698 1.0005201560819887
0.6546235126155999 0.10681437619037892 0.05246958793616492 0.9404761120718226
0.583277430977755 0.12404774308088368 0.05485791062291553 0.8810645344353331
0.5087034040571936 0.14576163381657503 0.05756042233126314 0.8224225021923848
0.43003879567879166 0.17292531854107906 0.06041937589406733 0.7647270703954645
0.34681272297857557 0.20600796389420342 0.06302455316774716 0.7082096258096823
0.26012388773289247 0.24387686128431174 0.06455574790381771 0.6531760235908577
0.17462127060004703 0.2823336994966389 0.06378539640444862 0.6000346850883315
0.09951336446222492 0.3141556176091781 0.05962187805593477 0.5493350440621421
0.04486416067912372 0.3330388787904673 0.05211849731512644 0.5018177156807757
0.014254357405656478 0.3385349293932335 0.04273595242051594 0.45847323882425467
0.0024022460958792666 0.3353861907738155 0.033265514980255796 0.42059370356146125
6.536816255268225e-05 0.32865961965876106 0.02480565028812967 0.3897756765675669
-5.540965363860195e-06 0.3208101626476238 0.017709078415838048 0.3677985242255284
-0.0014228484389522777 0.31207001297825215 0.011983084529765079 0.3563019682963633
-0.014432730935465104 0.2991835111809242 0.007487115290494344 0.3563019682963633
-0.06175507544014849 0.26883512616296884 0.0040161009052304296 0.3677985242255284
-0.15577839111804176 0.20607224020232467 0.001623577979607102 0.3897756765675668
-0.26425745228174785 0.13135109743171688 0.0004527112678654336 0.42059370356146125
-0.3564743919656206 0.07632837065214573 8.418100180025256e-05 0.45847323882425467
-0.4330501618943045 0.043892762041890424 8.279983938488676e-06 0.5018177156807756
-0.5013876596092117 0.02574802752480313 1.2069416774257275e-07 0.5493350440621421
-0.5658978266142342 0.015484644170443844 -1.343812806806826e-08 0.6000346850883315
-0.6286284678225409 0.00951933925922437 -1.657309006184799e-06 0.6531760235908577
-0.6905032475982511 0.005954446457815163 -1.1059000392071518e-05 0.7082096258096822
-0.7519497293234559 0.0037721077840929336 -3.484509394755635e-05 0.7647270703954643
-0.8131735296363886 0.002409795122472991 -7.76956544256958e-05 0.8224225021923848
-0.8742773454077388 0.001546447663519972 -0.00014228283418745506 0.8810645344353331
-0.9353142425636417 0.0009932603723453303 -0.0002297542689113965 0.9404761120718226
-0.9963124639615077 0.0006362411401098312 -0.0003402230014694942 1.0005201560819887
-1.0572874310118745 0.00040499173176410347 -0.00047314605515348456 1.0610893034450664
0.8292901264029597 0.04699044518531513 0.036635066023804966 1.041291122036708
0.7654479723294603 0.05269545551467582 0.037539028514371284 0.9794984806896114
0.7007389673212785 0.059859729226578375 0.038691269455710386 0.9180806110166262
0.6348103735399024 0.06899982999479583 0.04014716147796949 0.8571180810055755
0.5671369247696952 0.08084831365343313 0.04196725847487069 0.7967154216276432
0.4969434898205861 0.09642738520142664 0.044201125939090244 0.7370103005674751
0.42314435487848795 0.11707852403224152 0.046839211035719676 0.6781869690847948
0.3444678812346676 0.14425398526041047 0.04969007183646527 0.6204962600539143
0.26031723380339955 0.17855273310101277 0.05212523548970574 0.5642856672430936
0.1734374014922881 0.21729877741297102 0.052769885808583036 0.5100447838981257
0.0938767185508483 0.25203940293587707 0.04979693273035272 0.45847323882425467
0.03670704055564667 0.2724863553740187 0.04264240689419437 0.41057813101154367
0.008435557670262214 0.27685312025253495 0.033206887069428176 0.3677985242255284
0.0005891340084625046 0.2721471049246725 0.024011087643224835 0.3321171013221613
-5.129983335777773e-12 0.2646869646923923 0.01629776247279459 0.3060268703388754
-0.0008151871339016327 0.2561940226931904 0.010272036578030743 0.29210919800443275
-0.014326770689174798 0.24303354575536518 0.005771026155388518 0.29210919800443275
-0.0724949284837683 0.20576675617071738 0.0025239315544044226 0.3060268703388753
-0.17765130851195698 0.13368937404415154 0.0006849300827861483 0.3321171013221612
-0.2762295849066361 0.07065774615907805 0.00010425798647157018 0.3677985242255284
-0.35431376882261284 0.03591225985245578 6.774532313308879e-06 0.41057813101154367
-0.4221456282217734 0.01877599759090849 1.5186348517267453e-08 0.4584732388242546
-0.48593979294267176 0.010180737564118103 -2.0574751935753962e-07 0.5100447838981257
-0.5481333468102825 0.005687274502818261 -5.417360666098673e-06 0.5642856672430936
-0.6096566737913054 0.003245261581884937 -2.5631631416725426e-05 0.6204962600539143
-0.6708824931768839 0.0018765404649625757 -6.853613054943587e-05 0.6781869690847947
-0.7319689026077454 0.0010917654701569908 -0.00013817010481628465 0.7370103005674749
-0.7929865018442208 0.0006348756787298822 -0.00023588986861891841 0.7967154216276432
-0.8539682183112371 0.0003666145689722448 -0.00036139954947710925 0.8571180810055755
-0.9149299827879945 0.0002087974660044003 -0.0005134832449550952 0.9180806110166262
-0.9758797553356342 0.00011638729444290233 -0.0006904684016197991 0.9794984806896114
-1.036821638956092 6.291698313498215e-05 -0.0008905035774095143 1.041291122036708
0.8604968437323517 0.024766391188973585 0.02691906148377144 1.0251773278755292
0.7984255225077708 0.02727274464373485 0.027180897388279817 0.9623505735597612
0.7360219010298864 0.030409811857141422 0.027583144693800188 0.8997629471600873
0.6731491669104336 0.034409161663361235 0.0281647557473678 0.8374680635965915
0.6095948947672946 0.03961602183907346 0.028978147053391787 0.7755364696884716
0.5450191968054388 0.04655756717622759 0.030093209576663615 0.714062697457376
0.4788635047863172 0.05605449957193651 0.03159910198134484 0.6531760235908577
0.41019791062902333 0.06938912783622998 0.03359331231308563 0.5930573003500076
0.3375217990984905 0.08848050483498866 0.03612128119209084 0.5339659792660274
0.25882271292911946 0.11567841383805028 0.038956015952870404 0.4762846148462388
0.17346963126266085 0.15164098389714178 0.041011468883511926 0.42059370356146125
0.08941613061404162 0.18915325991216864 0.039740832418451486 0.3677985242255284
0.02854992043216964 0.21193383195757018 0.03316631647326227 0.3193385463423118
0.0036693840357391754 0.2147239448099128 0.023700702302192504 0.277494363452988
1.5784566465333462e-05 0.2084628528768718 0.015085823307962236 0.24567010018915836
-0.0003382144454437125 0.2002783547793205 0.008581120199698283 0.22809896167307986
-0.014829858106052463 0.18657422559987455 0.004070479553874601 0.22809896167307986
-0.08930599452159821 0.13791061533387378 0.0012019665570172004 0.24567010018915833
-0.1948368357016984 0.0665809626091628 0.0001479840615154653 0.2774943634529879
-0.2755773757509211 0.027931757663021167 5.2690806881291364e-06 0.3193385463423118
-0.34271472513874995 0.012217376833746789 1.5152403383627158e-12 0.3677985242255284
-0.40568599528388516 0.005659660936276416 -1.499117857911206e-06 0.42059370356146114
-0.4673599082928608 0.002732019795734666 -1.6715652517556963e-05 0.4762846148462388
-0.5285897518476348 0.0013505635918386035 -5.972712207935655e-05 0.5339659792660274
-0.5896529771096058 0.0006733976577370001 -0.0001373555252135243 0.5930573003500076
-0.650647980154591 0.0003339492190510154 -0.0002510380210029587 0.6531760235908576
-0.7116122088351069 0.000162398029114534 -0.0003993758571872958 0.7140626974573758
-0.7725607603364079 7.620643385678216e-05 -0.0005797179692525372 0.7755364696884716
-0.8335000488121748 3.3814830680445814e-05 -0.0007890060960058692 0.8374680635965915
-0.8944329650404831 1.3792072838715422e-05 -0.0010241930533026104 0.8997629471600872
-0.9553609225187617 4.948994839135916e-06 -0.0012824329592015804 0.9623505735597612
-1.0162846987929544 1.4472682013521718e-06 -0.0015611540312655068 1.0251773278755292
0.8869485655467748 0.011763296325570239 0.01936509404149093 1.012923772135973
0.8256889274977361 0.012622222494945014 0.019202660777269027 0.9492863851330428
0.7643320515664823 0.01368990832398095 0.019100775063067975 0.8857761430803859
0.7028405014353991 0.015040209736388446 0.019076770573305642 0.8224225021923846
0.6411565914128872 0.016783517780974467 0.01915495612952918 0.7592646642541819
0.5791878139022593 0.019090683495859344 0.019370250098347884 0.6963559079007389
0.5167788193879191 0.022236873346863924 0.019774042758021873 0.6337704098189839
0.45365461383713307 0.02668554701773509 0.020443527616833195 0.5716143595699791
0.3892994262895989 0.03325540512587691 0.021495149697616896 0.5100447838981257
0.32269119166272825 0.043454216156963495 0.02309517858335055 0.44930284765110073
0.2517657501994187 0.060062834777269695 0.025411892873239344 0.3897756765675669
0.17301634267173302 0.08731075612864644 0.02820668692388983 0.3321171013221613
0.0869271175888329 0.12496261951742323 0.029175477973218317 0.277494363452988
0.02039280030869262 0.15138130854112156 0.02369022605233021 0.22809896167307997
0.0006660250914736872 0.1519116375799835 0.014305900878495129 0.1880952224143646
-5.7189858799044666e-05 0.14430310369739746 0.006935781880877807 0.164484500438477
-0.016861484438655334 0.12927263763690072 0.0024035322859015888 0.164484500438477
-0.11066070795522776 0.06605425869371695 0.0002739056141626972 0.18809522241436455
-0.19684098267922923 0.019951255473586633 3.763629062949461e-06 0.2280989616730798
-0.26297548352144073 0.006375543523644894 -3.052052133557738e-08 0.277494363452988
-0.3250538515320266 0.002251970639953909 -8.425480765136673e-06 0.3321171013221613
-0.38629367297652545 0.0008391481340677448 -5.169914692584426e-05 0.3897756765675668
-0.4473250221366604 0.0003162678920024544 -0.00014377660440559724 0.44930284765110073
-0.5082944348822194 0.0001159985922246673 -0.0002852684694194972 0.5100447838981257
-0.569240983441845 3.9647093780545716e-05 -0.00047152384096539623 0.5716143595699791
-0.6301762937482311 1.1887788521524893e-05 -0.0006965886234396201 0.6337704098189838
-0.691104281199846 2.819467940533612e-06 -0.0009547256214917723 0.6963559079007386
-0.7520265502691197 4.2255902892914846e-07 -0.001240897182526454 0.7592646642541819
-0.8129439730574297 1.952316665851562e-08 -0.0015508439481542462 0.8224225021923846
-0.8738571668543001 -2.2129527750190577e-14 -0.0018810203118514994 0.8857761430803858
-0.9347666393098929 -1.6758267142223343e-08 -0.002228490081845034 0.9492863851330428
-0.9956728281643096 -2.0788594922228306e-07 -0.002590821520010253 1.012923772135973
0.9105950932395059 0.004844453308431163 0.013641570550295126 1.0046717098320928
0.8496410827442609 0.005009034962497801 0.013245737716798697 0.9404761120718227
0.7886686470733086 0.005217848586027212 0.012867299513344513 0.8763275940132983
0.7276715630556303 0.005485181027318914 0.012511027284726556 0.8122373104525271
0.6666405772897765 0.005831920697924327 0.0121835873206248 0.7482202261124646
0.6055613904913317 0.006289698312761202 0.011894568316897744 0.6842968850192396
0.5444108627256342 0.006908453471060684 0.011658242943177263 0.6204962600539143
0.4831493868885069 0.007771108132135599 0.011496737727512658 0.5568605323107119
0.4217043008612395 0.00902412584183306 0.011446062343983378 0.4934535013154308
0.35993014380149213 0.010946893301157804 0.011568301433953081 0.4303762601331076
0.2975014208241337 0.01412651421832182 0.011977732376791358 0.3677985242255284
0.2335796557737594 0.01995324307552614 0.012897089818570134 0.3060268703388754
0.16564782994019533 0.03214246173380893 0.014733708646363431 0.24567010018915836
0.08677241126779993 0.05951757770033758 0.01737507849656859 0.1880952224143646
0.012235680185215559 0.0908287851246729 0.014214135631398126 0.13685937700384795
-1.7099944452609397e-12 0.08822898823079744 0.0054325874909315255 0.10200895677962515
-0.024164976161256096 0.06858891872357249 0.0008413105181348084 0.10200895677962515
-0.11810458960753753 0.011970753284151979 2.25817743776967e-06 0.13685937700384787
-0.18271111560342743 0.0018957581676060974 -1.8057868886995205e-06 0.1880952224143644
-0.24398963420258185 0.0003639218233856636 -4.605670160542816e-05 0.24567010018915836
-0.30497666092933146 6.959915533480032e-05 -0.00017116108165169815 0.3060268703388754
-0.36591927422886067 1.086743525489709e-05 -0.00037057278235010934 0.3677985242255283
-0.42684737301855236 9.62748885511908e-07 -0.0006283363419926447 0.4303762601331076
-0.48776638383445803 1.1713899995109067e-08 -0.0009305063688925483 0.4934535013154308
-0.5486783201720015 -2.261601094484806e-09 -0.0012665428457394935 0.5568605323107119
-0.6095845367513865 -2.154644915341293e-07 -0.0016287251169533074 0.6204962600539142
-0.6704860791455282 -1.3656131857796362e-06 -0.002011395242127559 0.6842968850192395
-0.7313837485236602 -4.195819496180978e-06 -0.0024103611246290486 0.7482202261124646
-0.7922781645968886 -9.207084000487559e-06 -0.0028224719106956955 0.8122373104525271
-0.8531698156887697 -1.6667872870307885e-05 -0.003245323698845257 0.8763275940132983
-0.9140590936113681 -2.6676915041227573e-05 -0.0036770557241693246 0.9404761120718227
-0.9749463176492714 -3.922164000905745e-05 -0.004116207939710646 1.0046717098320928
0.9327033339884193 0.0016095831950035712 0.009396950080491425 1.0005201560819885
0.8718310007620752 0.0015716618897588062 0.008907971017663736 0.9360398792610909
0.8109576685893438 0.001536289132659425 0.008420480986081837 0.8715649087810513
0.7500830626677807 0.0015041646542305147 0.00793485630196342 0.8070965163352776
0.6892067979299317 0.0014762673346567568 0.007451611546586769 0.742636415046538
0.6283283180072378 0.001454008238503382 0.006971469368782506 0.6781869690847948
0.5674467889689578 0.0014394954979963736 0.0064954772266591744 0.6137515351754983
0.5065609036458605 0.0014360183775282238 0.006025212437243406 0.549335044062142
0.44566849562253014 0.0014489925015152669 0.005563164419616092 0.4849450444636422
0.3847657089866466 0.0014879649014664957 0.0051135019258249405 0.42059370356146125
0.3238450007860022 0.001571345320690581 0.004683765566992195 0.3563019682963633
0.26288954902443606 0.0017392828620090674 0.004289099837781501 0.29210919800443275
0.2018537968304438 0.00209656610425373 0.003964856105632576 0.22809896167307986
0.1405681002870799 0.003008041947277677 0.003815354114661121 0.164484500438477
0.07785988525791981 0.0066510810251753545 0.004299029939523371 0.10200895677962515
0.004078560061738515 0.03027626170822428 0.004738045210466036 0.04561979233461593
-0.03936819653584583 0.003990251094717306 7.527258125898745e-07 0.04561979233461593
-0.10165888697644375 2.3199718444933332e-05 -5.705369388389937e-05 0.10200895677962506
-0.16258879461148582 3.904633331702986e-09 -0.000310168789630849 0.1644845004384768
-0.2234953597151761 -4.5520439525988824e-07 -0.0006704650807091869 0.22809896167307986
-0.28438993856292316 -5.555957623436e-06 -0.0010817745662817532 0.29210919800443275
-0.34527725045410523 -1.8073834290918496e-05 -0.001520540076022549 0.3563019682963632
-0.40615978092371957 -3.75594706237484e-05 -0.001975642767099442 0.42059370356146125
-0.46703899229124035 -6.277931978622807e-05 -0.0024412200243972538 0.4849450444636422
-0.5279158070008466 -9.255609011353928e-05 -0.00291390369286944 0.549335044062142
-0.5887908362372191 -0.00012593741815061186 -0.003391625667033698 0.6137515351754982
-0.6496645007325048 -0.00016218741413905795 -0.003873047521825996 0.6781869690847946
-0.7105370993263528 -0.00020074315792738482 -0.004357265460768057 0.742636415046538
-0.7714088499529135 -0.00024117265802567914 -0.004843647441312542 0.8070965163352776
-0.8322799151780147 -0.0002831415766543316 -0.005331738321296618 0.8715649087810513
-0.8931504186680309 -0.00032638843846214977 -0.005821202090133746 0.9360398792610909
-0.9540204561287672 -0.00037070650262838276 -0.006311785324944726 1.0005201560819885
0.9540204561287672 0.00037070650262838276 0.006311785324944726 1.0005201560819885
0.8931504186680309 0.00032638843846214977 0.005821202090133746 0.9360398792610909
0.8322799151780148 0.00028314157665433175 0.005331738321296619 0.8715649087810513
0.7714088499529135 0.00024117265802567914 0.004843647441312542 0.8070965163352776
0.7105370993263528 0.00020074315792738482 0.004357265460768057 0.742636415046538
0.649664500732505 0.00016218741413905811 0.003873047521825997 0.6781869690847948
0.5887908362372188 0.0001259374181506118 0.0033916256670336957 0.6137515351754983
0.5279158070008466 9.255609011353928e-05 0.00291390369286944 0.549335044062142
0.46703899229124035 6.277931978622807e-05 0.0024412200243972538 0.4849450444636422
0.40615978092371957 3.75594706237484e-05 0.001975642767099442 0.42059370356146125
0.3452772504541053 1.807383429091853e-05 0.0015205400760225504 0.3563019682963633
0.28438993856292316 5.555957623436e-06 0.0010817745662817532 0.29210919800443275
0.2234953597151761 4.5520439525988824e-07 0.0006704650807091869 0.22809896167307986
0.16258879461148604 -3.904633331702676e-09 0.00031016878963084995 0.164484500438477
0.10165888697644386 -2.3199718444933143e-05 5.7053693883899724e-05 0.10200895677962515
0.03936819653584583 -0.003990251094717306 -7.527258125898745e-07 0.04561979233461593
-0.004078560061738515 -0.03027626170822428 -0.004738045210466036 0.04561979233461593
-0.07785988525791973 -0.006651081025175371 -0.004299029939523372 0.10200895677962506
-0.14056810028707967 -0.003008041947277683 -0.0038153541146611217 0.1644845004384768
-0.2018537968304438 -0.00209656610425373 -0.003964856105632576 0.22809896167307986
-0.26288954902443606 -0.0017392828620090674 -0.004289099837781501 0.29210919800443275
-0.3238450007860021 -0.0015713453206905805 -0.004683765566992193 0.3563019682963632
-0.3847657089866466 -0.0014879649014664957 -0.0051135019258249405 0.42059370356146125
-0.44566849562253014 -0.0014489925015152669 -0.005563164419616092 0.4849450444636422
-0.5065609036458605 -0.0014360183775282238 -0.006025212437243406 0.549335044062142
-0.5674467889689577 -0.0014394954979963734 -0.006495477226659175 0.6137515351754982
-0.6283283180072375 -0.0014540082385033827 -0.006971469368782506 0.6781869690847946
-0.6892067979299317 -0.0014762673346567568 -0.007451611546586769 0.742636415046538
-0.7500830626677807 -0.0015041646542305147 -0.00793485630196342 0.8070965163352776
-0.8109576685893437 -0.0015362891326594248 -0.008420480986081832 0.8715649087810513
-0.8718310007620752 -0.0015716618897588062 -0.008907971017663736 0.9360398792610909
-0.9327033339884193 -0.0016095831950035712 -0.009396950080491425 1.0005201560819885
0.9749463176492714 3.922164000905765e-05 0.004116207939710651 1.0046717098320928
0.9140590936113681 2.6676915041227722e-05 0.003677055724169328 0.9404761120718227
0.8531698156887697 1.6667872870308024e-05 0.0032453236988452612 0.8763275940132983
0.7922781645968886 9.207084000487635e-06 0.002822471910695699 0.8122373104525271
0.7313837485236602 4.195819496181024e-06 0.0024103611246290516 0.7482202261124646
0.6704860791455285 1.365613185779665e-06 0.002011395242127563 0.6842968850192396
0.6095845367513864 2.1546449153413563e-07 0.0016287251169533107 0.6204962600539143
0.5486783201720015 2.2616010944850058e-09 0.001266542845739495 0.5568605323107119
0.48776638383445803 -1.1713899995108318e-08 0.0009305063688925499 0.4934535013154308
0.42684737301855236 -9.627488855118854e-07 0.000628336341992646 0.4303762601331076
0.36591927422886084 -1.086743525489689e-05 0.0003705727823501109 0.3677985242255284
0.30497666092933146 -6.959915533479958e-05 0.00017116108165169877 0.3060268703388753
0.24398963420258177 -0.00036392182338566083 4.605670160542845e-05 0.24567010018915833
0.18271111560342757 -0.0018957581676060748 1.8057868886995872e-06 0.18809522241436455
0.11810458960753759 -0.01197075328415188 -2.2581774377695833e-06 0.13685937700384787
0.024164976161256114 -0.06858891872357235 -0.0008413105181348056 0.10200895677962506
1.7099944452596676e-12 -0.08822898823079736 -0.005432587490931522 0.10200895677962506
-0.012235680185215548 -0.09082878512467281 -0.01421413563139811 0.1368593770038478
-0.08677241126779975 -0.05951757770033757 -0.01737507849656857 0.18809522241436438
-0.16564782994019545 -0.032142461733808816 -0.0147337086463634 0.24567010018915833
-0.23357965577375941 -0.019953243075526077 -0.012897089818570108 0.3060268703388753
-0.29750142082413356 -0.014126514218321793 -0.011977732376791343 0.3677985242255283
-0.35993014380149213 -0.010946893301157782 -0.011568301433953064 0.4303762601331076
-0.4217043008612395 -0.009024125841833042 -0.011446062343983363 0.4934535013154308
-0.4831493868885069 -0.007771108132135583 -0.011496737727512646 0.5568605323107119
-0.5444108627256341 -0.00690845347106067 -0.01165824294317725 0.6204962600539142
-0.6055613904913315 -0.006289698312761195 -0.011894568316897733 0.6842968850192394
-0.6666405772897765 -0.005831920697924317 -0.012183587320624788 0.7482202261124646
-0.7276715630556303 -0.005485181027318905 -0.012511027284726545 0.8122373104525271
-0.7886686470733086 -0.005217848586027204 -0.01286729951334451 0.8763275940132983
-0.8496410827442609 -0.005009034962497794 -0.013245737716798689 0.9404761120718227
-0.9105950932395059 -0.004844453308431156 -0.013641570550295117 1.0046717098320928
0.9956728281643096 2.0788594922229063e-07 0.0025908215200102567 1.012923772135973
0.9347666393098929 1.6758267142224547e-08 0.0022284900818450373 0.9492863851330426
0.8738571668543001 2.2129527750246895e-14 0.0018810203118515033 0.8857761430803858
0.8129439730574297 -1.9523166658514117e-08 0.0015508439481542494 0.8224225021923846
0.7520265502691197 -4.2255902892913253e-07 0.0012408971825264568 0.7592646642541819
0.6911042811998462 -2.8194679405335236e-06 0.0009547256214917754 0.6963559079007389
0.6301762937482313 -1.1887788521524647e-05 0.0006965886234396223 0.6337704098189838
0.569240983441845 -3.964709378054512e-05 0.0004715238409653979 0.571614359569979
0.5082944348822194 -0.00011599859222466587 0.0002852684694194984 0.5100447838981257
0.44732502213666037 -0.00031626789200245114 0.00014377660440559803 0.4493028476511006
0.3862936729765255 -0.0008391481340677361 5.169914692584483e-05 0.3897756765675668
0.3250538515320266 -0.002251970639953893 8.4254807651368e-06 0.3321171013221612
0.26297548352144073 -0.006375543523644851 3.052052133557945e-08 0.2774943634529879
0.1968409826792294 -0.019951255473586445 -3.763629062949293e-06 0.2280989616730798
0.11066070795522795 -0.06605425869371653 -0.0002739056141626937 0.1880952224143644
0.016861484438655348 -0.12927263763690053 -0.002403532285901583 0.1644845004384768
5.7189858799044124e-05 -0.14430310369739724 -0.0069357818808778015 0.1644845004384768
-0.0006660250914736886 -0.15191163757998336 -0.014305900878495115 0.18809522241436438
-0.020392800308692585 -0.15138130854112142 -0.023690226052330187 0.22809896167307964
-0.08692711758883323 -0.1249626195174229 -0.02917547797321829 0.2774943634529879
-0.17301634267173327 -0.08731075612864608 -0.028206686923889765 0.3321171013221612
-0.25176575019941877 -0.06006283477726952 -0.025411892873239306 0.3897756765675667
-0.32269119166272825 -0.043454216156963335 -0.023095178583350494 0.4493028476511006
-0.3892994262895991 -0.03325540512587681 -0.02149514969761686 0.5100447838981257
-0.45365461383713307 -0.02668554701773499 -0.020443527616833154 0.571614359569979
-0.516778819387919 -0.022236873346863868 -0.01977404275802185 0.6337704098189838
-0.579187813902259 -0.0190906834958593 -0.019370250098347856 0.6963559079007386
-0.6411565914128872 -0.016783517780974408 -0.019154956129529162 0.7592646642541819
-0.7028405014353991 -0.01504020973638841 -0.01907677057330561 0.8224225021923846
-0.7643320515664825 -0.013689908323980919 -0.01910077506306796 0.8857761430803858
-0.8256889274977361 -0.012622222494944985 -0.019202660777269 0.9492863851330426
-0.8869485655467748 -0.011763296325570211 -0.019365094041490907 1.012923772135973
1.0162846987929544 -1.4472682013521718e-06 0.0015611540312655068 1.0251773278755292
0.9553609225187617 -4.948994839135916e-06 0.0012824329592015804 0.9623505735597612
0.8944329650404832 -1.3792072838715388e-05 0.0010241930533026109 0.8997629471600873
0.8335000488121748 -3.3814830680445814e-05 0.0007890060960058692 0.8374680635965915
0.7725607603364079 -7.620643385678216e-05 0.0005797179692525372 0.7755364696884716
0.7116122088351071 -0.00016239802911453355 0.00039937585718729623 0.714062697457376
0.6506479801545912 -0.00033394921905101506 0.00025103802100295884 0.6531760235908577
0.5896529771096058 -0.0006733976577370001 0.0001373555252135243 0.5930573003500076
0.5285897518476348 -0.0013505635918386035 5.972712207935655e-05 0.5339659792660274
0.4673599082928608 -0.002732019795734666 1.6715652517556963e-05 0.4762846148462388
0.4056859952838855 -0.0056596609362764136 1.4991178579112195e-06 0.42059370356146125
0.34271472513874995 -0.012217376833746789 -1.5152403383627158e-12 0.3677985242255284
0.2755773757509211 -0.027931757663021167 -5.2690806881291364e-06 0.3193385463423118
0.19483683570169877 -0.06658096260916262 -0.00014798406151546399 0.277494363452988
0.08930599452159839 -0.1379106153338737 -0.0012019665570171976 0.24567010018915836
0.014829858106052463 -0.18657422559987455 -0.004070479553874601 0.22809896167307986
0.0003382144454437125 -0.2002783547793205 -0.008581120199698283 0.22809896167307986
-1.5784566465333157e-05 -0.20846285287687175 -0.015085823307962223 0.24567010018915833
-0.003669384035739137 -0.21472394480991278 -0.023700702302192473 0.2774943634529879
-0.02854992043216964 -0.21193383195757018 -0.03316631647326227 0.3193385463423118
-0.08941613061404162 -0.18915325991216864 -0.039740832418451486 0.3677985242255284
-0.17346963126266068 -0.15164098389714173 -0.041011468883511926 0.42059370356146114
-0.25882271292911946 -0.11567841383805028 -0.038956015952870404 0.4762846148462388
-0.3375217990984905 -0.08848050483498866 -0.03612128119209084 0.5339659792660274
-0.41019791062902333 -0.06938912783622998 -0.03359331231308563 0.5930573003500076
-0.47886350478631695 -0.056054499571936506 -0.03159910198134484 0.6531760235908576
-0.5450191968054385 -0.046557567176227645 -0.030093209576663626 0.7140626974573758
-0.6095948947672946 -0.03961602183907346 -0.028978147053391787 0.7755364696884716
-0.6731491669104336 -0.034409161663361235 -0.0281647557473678 0.8374680635965915
-0.7360219010298864 -0.030409811857141415 -0.0275831446938002 0.8997629471600872
-0.7984255225077708 -0.02727274464373485 -0.027180897388279817 0.9623505735597612
-0.8604968437323517 -0.024766391188973585 -0.02691906148377144 1.0251773278755292
1.036821638956092 -6.291698313498215e-05 0.0008905035774095143 1.041291122036708
0.9758797553356342 -0.00011638729444290233 0.0006904684016197991 0.9794984806896114
0.9149299827879945 -0.0002087974660044 0.0005134832449550954 0.9180806110166262
0.8539682183112371 -0.0003666145689722448 0.00036139954947710925 0.8571180810055755
0.7929865018442208 -0.0006348756787298822 0.00023588986861891841 0.7967154216276432
0.7319689026077456 -0.001091765470156988 0.0001381701048162849 0.7370103005674751
0.670882493176884 -0.0018765404649625748 6.853613054943595e-05 0.6781869690847948
0.6096566737913054 -0.003245261581884937 2.5631631416725426e-05 0.6204962600539143
0.5481333468102825 -0.005687274502818261 5.417360666098673e-06 0.5642856672430936
0.48593979294267176 -0.010180737564118103 2.0574751935753962e-07 0.5100447838981257
0.42214562822177343 -0.018775997590908464 -1.518634851726701e-08 0.45847323882425467
0.35431376882261284 -0.03591225985245578 -6.774532313308879e-06 0.41057813101154367
0.2762295849066361 -0.07065774615907805 -0.00010425798647157018 0.3677985242255284
0.17765130851195743 -0.13368937404415132 -0.0006849300827861446 0.3321171013221613
0.07249492848376846 -0.20576675617071724 -0.0025239315544044183 0.3060268703388754
0.014326770689174798 -0.24303354575536518 -0.005771026155388518 0.29210919800443275
0.0008151871339016327 -0.2561940226931904 -0.010272036578030743 0.29210919800443275
5.129983335781298e-12 -0.2646869646923923 -0.016297762472794575 0.3060268703388753
-0.0005891340084624967 -0.27214710492467253 -0.024011087643224828 0.3321171013221612
-0.008435557670262214 -0.27685312025253495 -0.033206887069428176 0.3677985242255284
-0.03670704055564667 -0.2724863553740187 -0.04264240689419437 0.41057813101154367
-0.09387671855084817 -0.252039402935877 -0.04979693273035269 0.4584732388242546
-0.1734374014922881 -0.21729877741297102 -0.052769885808583036 0.5100447838981257
-0.26031723380339955 -0.17855273310101277 -0.05212523548970574 0.5642856672430936
-0.3444678812346676 -0.14425398526041047 -0.04969007183646527 0.6204962600539143
-0.42314435487848784 -0.11707852403224159 -0.046839211035719704 0.6781869690847947
-0.49694348982058595 -0.09642738520142671 -0.04420112593909026 0.7370103005674749
-0.5671369247696952 -0.08084831365343313 -0.04196725847487069 0.7967154216276432
-0.6348103735399024 -0.06899982999479583 -0.04014716147796949 0.8571180810055755
-0.7007389673212784 -0.0598597292265784 -0.03869126945571038 0.9180806110166262
-0.7654479723294603 -0.05269545551467582 -0.037539028514371284 0.9794984806896114
-0.8292901264029597 -0.04699044518531513 -0.036635066023804966 1.041291122036708
1.0572874310118745 -0.00040499173176410255 0.0004731460551534852 1.0610893034450661
0.9963124639615077 -0.0006362411401098299 0.00034022300146949473 1.0005201560819885
0.9353142425636418 -0.0009932603723453272 0.00022975426891139696 0.9404761120718226
0.8742773454077388 -0.0015464476635199693 0.0001422828341874553 0.8810645344353331
0.8131735296363886 -0.002409795122472987 7.769565442569596e-05 0.8224225021923847
0.7519497293234562 -0.0037721077840929197 3.484509394755653e-05 0.7647270703954644
0.6905032475982512 -0.005954446457815152 1.1059000392071584e-05 0.7082096258096822
0.6286284678225409 -0.009519339259224354 1.6573090061848089e-06 0.6531760235908576
0.5658978266142342 -0.015484644170443823 1.3438128068068567e-08 0.6000346850883314
0.5013876596092117 -0.025748027524803097 -1.2069416774257097e-07 0.549335044062142
0.4330501618943045 -0.04389276204189033 -8.279983938488584e-06 0.5018177156807756
0.3564743919656206 -0.07632837065214564 -8.41810018002523e-05 0.4584732388242546
0.2642574522817478 -0.13135109743171686 -0.00045271126786543264 0.42059370356146114
0.1557783911180422 -0.20607224020232426 -0.001623577979607094 0.3897756765675668
0.061755075440148584 -0.26883512616296856 -0.004016100905230419 0.3677985242255283
0.014432730935465108 -0.29918351118092407 -0.007487115290494341 0.3563019682963632
0.001422848438952276 -0.31207001297825215 -0.011983084529765077 0.3563019682963632
5.540965363860267e-06 -0.3208101626476237 -0.017709078415838034 0.3677985242255283
-6.536816255268113e-05 -0.3286596196587609 -0.024805650288129644 0.3897756765675667
-0.0024022460958792718 -0.33538619077381565 -0.03326551498025581 0.42059370356146114
-0.01425435740565651 -0.33853492939323343 -0.04273595242051595 0.4584732388242546
-0.044864160679123744 -0.3330388787904673 -0.05211849731512643 0.5018177156807756
-0.09951336446222508 -0.314155617609178 -0.059621878055934774 0.549335044062142
-0.17462127060004723 -0.2823336994966389 -0.0637853964044486 0.6000346850883314
-0.26012388773289274 -0.24387686128431157 -0.06455574790381774 0.6531760235908576
-0.3468127229785757 -0.20600796389420348 -0.06302455316774716 0.708209625809682
-0.4300387956787914 -0.17292531854107906 -0.06041937589406732 0.7647270703954643
-0.5087034040571936 -0.14576163381657495 -0.05756042233126314 0.8224225021923847
-0.583277430977755 -0.12404774308088357 -0.05485791062291549 0.8810645344353331
-0.6546235126155998 -0.10681437619037885 -0.052469587936164915 0.9404761120718226
-0.7235432569096919 -0.09309531906378957 -0.05042836170324695 1.0005201560819885
-0.7906664815666951 -0.08208621364741028 -0.048714280569431535 1.0610893034450661
1.0776341263615894 -0.0013919349978063756 0.00022853777538762014 1.084370084772362
1.0165808736018436 -0.002024196841284947 0.00014816322504423147 1.0251773278755294
0.9554635799667395 -0.002947202630681817 8.704220536915435e-05 0.966666068630432
0.8942409354886536 -0.004305841004772504 4.422260337275849e-05 0.9089679228132497
0.8328406691231426 -0.006327351202818005 1.7804737384574205e-05 0.8522480524918005
0.7711332547805592 -0.009375805346180648 4.680330746061879e-06 0.7967154216276432
0.7088802792408542 -0.014048048598179987 4.437308211228314e-07 0.742636415046538
0.6456304460426577 -0.021345230066783218 2.92034193141436e-11 0.6903527277107322
0.5805073372689573 -0.032977849043054085 -3.6799392170098026e-07 0.6403042981057809
0.5117865549659965 -0.05187326423132503 -9.785435563668392e-06 0.5930573003500077
0.43617107604810285 -0.08279893869570898 -7.342864701651888e-05 0.5493350440621421
0.3483169851441932 -0.13199720672176585 -0.0003341726807153366 0.5100447838981257
0.24440827219680283 -0.2015737912531159 -0.0011159062730185614 0.4762846148462388
0.13624635725615572 -0.2762594399653266 -0.002833936103424539 0.44930284765110073
0.05497117468041887 -0.32910696589925303 -0.005590309305522733 0.4303762601331076
0.014836816312467006 -0.3551895532539135 -0.009211734491138927 0.42059370356146125
0.002117084696993538 -0.3679189549671886 -0.013704753438024953 0.42059370356146125
5.210111155763448e-05 -0.3768787148778432 -0.019226714952728586 0.4303762601331076
-2.3396357331817596e-06 -0.38495033495716513 -0.025894599134877516 0.4493028476511006
-0.0006218396076342312 -0.3923448299771534 -0.03374010268753966 0.4762846148462388
-0.00543582388382194 -0.39819081067921386 -0.04266982263727802 0.5100447838981257
-0.020718211331523677 -0.3999262435793688 -0.05226559678280212 0.549335044062142
-0.05302128080260076 -0.393591402206916 -0.06159458773605851 0.5930573003500077
-0.1058629218281604 -0.375813892439321 -0.06932740472132021 0.6403042981057809
-0.17714088548950124 -0.34650639706761793 -0.07432958815062635 0.6903527277107322
-0.26006037113465935 -0.30957016535943555 -0.07630594264169918 0.742636415046538
-0.34707893467435563 -0.2705554814254504 -0.07583259918471365 0.7967154216276431
-0.4330269230342043 -0.23384406959108367 -0.07384128021746217 0.8522480524918005
-0.5155697084057307 -0.20164831284429327 -0.07114675402103188 0.9089679228132497
-0.594227365618188 -0.1744915270150373 -0.06828316746236013 0.966666068630432
-0.6693659813433749 -0.1520097748384215 -0.0655397374808166 1.0251773278755294
-0.7416029056716743 -0.13351803290619907 -0.06304667922662052 1.084370084772362
1.0977530091288112 -0.0034872018379348228 9.650021466844273e-05 1.1109145392079074
1.0365310878127152 -0.004843539221459332 5.370001222677967e-05 1.0532146914396456
0.9751615545960802 -0.006755911919861709 2.527644229541017e-05 0.9963513039664839
0.9135555780171377 -0.009478790838030443 9.028934443497754e-06 0.9404761120718226
0.8515632832815992 -0.013400912453555793 1.8914614174343449e-06 0.8857761430803859
0.7889264505643224 -0.01912663057093464 9.156156400673456e-08 0.832483090358964
0.725190861006014 -0.02761084639522826 -4.694479695873211e-10 0.7808850604458196
0.6595437456539797 -0.040378546891209705 -7.645446426889817e-07 0.7313409063712667
0.590522948037688 -0.05985376642075964 -1.1290887188848128e-05 0.6842968850192396
0.5155690824633771 -0.08971987004335519 -6.715200621064682e-05 0.6403042981057809
0.43070614353258363 -0.134748313259924 -0.0002663172985732866 0.6000346850883315
0.33198212386568365 -0.19816277608115032 -0.0008217168424880868 0.5642856672430936
0.22239351163468782 -0.2740982246640607 -0.0020575645147049215 0.5339659792660274
0.12082488080628087 -0.3429445936178621 -0.004206552590674032 0.5100447838981257
0.050584453315966116 -0.387817912910702 -0.007210596857704763 0.4934535013154308
0.015407625618972123 -0.41111786805756034 -0.010941551104915022 0.4849450444636422
0.0028705107615751672 -0.423748902857529 -0.015432700022210475 0.4849450444636422
0.00017156957639713333 -0.4329093110921923 -0.02080734564263341 0.4934535013154308
8.549972226303174e-12 -0.4411449411539872 -0.027162937454657633 0.5100447838981257
-0.00013044238733149843 -0.44884767353821436 -0.03453871923801109 0.5339659792660274
-0.0019980752744210646 -0.45573491273995037 -0.042917702635485395 0.5642856672430936
-0.009459045728843055 -0.4606197459776089 -0.05214475577010748 0.6000346850883314
-0.027598413434500903 -0.46112277880381336 -0.06179018737680105 0.6403042981057809
-0.06117840092607782 -0.4541439256233648 -0.07107067815699065 0.6842968850192396
-0.11266759303897535 -0.43718463821206577 -0.07896455453027518 0.7313409063712667
-0.18076765238111836 -0.40994451862092157 -0.08457418157355659 0.7808850604458195
-0.26078135276649894 -0.3748878585522696 -0.08752643391965496 0.8324830903589638
-0.34678361341403446 -0.3361226939865788 -0.08807841620199643 0.8857761430803859
-0.433862056338999 -0.2975878885016882 -0.086875392482843 0.9404761120718226
-0.5190490280151993 -0.2619322683859389 -0.08462006077166945 0.9963513039664839
-0.6010766759346993 -0.23040227525281642 -0.08187321351366217 1.0532146914396456
-0.6797299247616464 -0.20324986464333916 -0.07900672824196843 1.1109145392079074
1.1174729187977617 -0.007217282998240711 3.324496549526615e-05 1.1404948083653992
1.0559344108745912 -0.009717318156111144 1.4402622696245835e-05 1.084370084772362
0.9941029241977455 -0.01315582064626984 4.485786165091886e-06 1.029229427970569
0.9318143975099052 -0.01793229192788167 7.051608265499272e-07 0.975239771472966
0.8688009169484779 -0.024641405847741635 1.0912944071219912e-08 0.9226032029725866
0.804618192296813 -0.0341783550146487 -1.2452826335232987e-08 0.8715649087810513
0.7385211160683186 -0.04789807388262948 -1.2985481718301714e-06 0.8224225021923846
0.6692593411093799 -0.06783426861019431 -1.2796338814027877e-05 0.7755364696884715
0.5947878030559842 -0.09691745489504669 -6.332444099484946e-05 0.7313409063712667
0.5120532557170488 -0.13888170506929526 -0.00022395216723189297 0.6903527277107322
0.417629950428504 -0.19690989096541786 -0.000641307058508086 0.6531760235908577
0.31111855810778044 -0.26950570209104924 -0.0015531699197185614 0.6204962600539143
0.20178989094292904 -0.34525379440442183 -0.003206161274768461 0.5930573003500076
0.10910222385104859 -0.40673479554106373 -0.005677051642848074 0.5716143595699791
0.04768862669031742 -0.44561731274756405 -0.00885981896774485 0.5568605323107119
0.01608067387529219 -0.46699971903601584 -0.01267477155828041 0.549335044062142
0.00366584528660841 -0.47956510486415604 -0.017164662537228346 0.549335044062142
0.00037407262699735256 -0.4889093789826216 -0.022428190787226104 0.5568605323107119
1.5924113456523155e-06 -0.49728167428714737 -0.028547030232764694 0.571614359569979
-1.7463730406359827e-05 -0.505177681912609 -0.035561105280279316 0.5930573003500076
-0.0006810695375979567 -0.5125332645023991 -0.04347635741946422 0.6204962600539143
-0.004242978455397164 -0.5188238345315712 -0.05223812956247593 0.6531760235908576
-0.014247334675236699 -0.52274133322865 -0.06165314766039318 0.6903527277107322
-0.03476064598644026 -0.5221837994063497 -0.0713087949041271 0.7313409063712667
-0.06933552104955483 -0.514696449039813 -0.08054676857792271 0.7755364696884715
-0.11977763054050412 -0.49836506646849893 -0.08855935876065986 0.8224225021923846
-0.18525332783415716 -0.4728135715591035 -0.09462252237114971 0.8715649087810512
-0.2624298661542167 -0.4396307299754585 -0.0983546346213493 0.9226032029725866
-0.3467093891548642 -0.4018281471527635 -0.09982570284216816 0.975239771472966
-0.43375310141723716 -0.36271448297211195 -0.09945433760624847 1.0292294279705687
-0.5204235059275045 -0.3249517287598461 -0.0977982545637858 1.084370084772362
-0.604939553611217 -0.2901912428412219 -0.09537912801332744 1.1404948083653992
1.1365640142164848 -0.013141222553033039 8.12191292029423e-06 1.172881223399861
1.074495108730886 -0.0172909358072237 2.1514250432245215e-06 1.118382956345788
1.0119079588185869 -0.022887460545954984 2.30306049376424e-07 1.0650047754334953
0.948532314100906 -0.030505437707287926 2.566868441476103e-10 1.012923772135973
0.8839411985464242 -0.040975999831008324 -6.016667764838399e-08 0.9623505735597612
0.8174551900829422 -0.05550346398354457 -1.9526739907336625e-06 0.9135356295810513
0.7479957341810716 -0.07581477079962885 -1.430179043920761e-05 0.8667760543577033
0.6738909179251903 -0.10429653041443547 -6.096729634813435e-05 0.8224225021923846
0.5927303529090552 -0.14393809723362963 -0.0001957451356998405 0.7808850604458195
0.5016672572602795 -0.19757906252290638 -0.0005240747812101815 0.742636415046538
0.39915838418759386 -0.2655957322556969 -0.0012196816895660735 0.7082096258096822
0.28904556950080024 -0.34208792588689735 -0.002496078558162315 0.6781869690847947
0.1839877834483336 -0.41391834444231096 -0.004498334634200794 0.6531760235908576
0.10023898775067214 -0.4684369619534233 -0.007209933365707022 0.6337704098189838
0.04576106921621027 -0.5028533540199241 -0.010528635014178105 0.6204962600539142
0.01682078031100339 -0.5228516823489546 -0.01441034329032867 0.6137515351754982
0.004491809323417986 -0.5353710818641065 -0.01889934832567894 0.6137515351754982
0.0006574689565563392 -0.5448834691980973 -0.02407619336106612 0.6204962600539142
1.6988935359894137e-05 -0.5533791312783274 -0.030009878994302873 0.6337704098189838
-6.99458126352561e-07 -0.5614188412974868 -0.03673900888852865 0.6531760235908576
-0.00020269557247563558 -0.5690322448029166 -0.044276643729807406 0.6781869690847947
-0.001838307604052655 -0.5759988316519473 -0.0526069335834893 0.708209625809682
-0.007282314409416104 -0.5816269859424913 -0.061644147325672104 0.742636415046538
-0.019623384235272438 -0.5846161132020202 -0.07117677286512525 0.7808850604458195
-0.04212189924119665 -0.5831472864706982 -0.08082183917385702 0.8224225021923846
-0.07749264117303183 -0.5752489724562616 -0.09002285899885472 0.8667760543577032
-0.12710144123559056 -0.5594137335158614 -0.09812630184126654 0.9135356295810512
-0.1903970463126966 -0.5352502330198409 -0.10453770455096874 0.9623505735597612
-0.2649553893372407 -0.5037998701513331 -0.10889494920058444 1.012923772135973
-0.3472047853705407 -0.46727599612544735 -0.11116187458241632 1.0650047754334953
-0.4334474079246808 -0.4283704098627943 -0.1115927192649854 1.118382956345788
-0.5206554330136274 -0.3895388833392534 -0.1106067471872108 1.172881223399861
1.1547458999123241 -0.021823550931214023 9.77637814717439e-07 1.2078480791515518
1.0918637884296298 -0.028198315687295444 6.020128743045175e-08 1.155000889675365
1.0281441754162504 -0.036652130501240346 -4.545721015086995e-12 1.1033955726765852
0.9631812326505347 -0.04795265431842032 -1.6413186887850533e-07 1.0532146914396454
0.8963566072615193 -0.06317286276850974 -2.7095848484015838e-06 1.0046717098320925
0.8267321272527632 -0.08379527298906339 -1.580724206438731e-05 0.9580156390269353
0.7529153092891079 -0.11180085835499652 -5.95559319248524e-05 0.9135356295810512
0.672958414229189 -0.1496312513818206 -0.00017604258553808878 0.8715649087810512
0.584510507105096 -0.19974288782748786 -0.00044395218454639223 0.8324830903589638
0.4857550232351272 -0.2632564477628713 -0.000992263380631485 0.7967154216276431
0.37781388348910144 -0.3374523895671848 -0.00199320053491687 0.7647270703954643
0.26791798356479496 -0.4137318460016209 -0.00360589967105159 0.7370103005674749
0.16915483312879304 -0.4801224310650071 -0.005889173626943645 0.7140626974573758
0.09349597482957378 -0.5286770455219489 -0.00878502126816345 0.6963559079007386
0.044489574318157435 -0.5597226767996234 -0.01221143866162379 0.6842968850192395
0.01760717980511167 -0.5786833276121808 -0.016147607463535264 0.6781869690847946
0.005340783507779501 -0.5911692666087286 -0.020635965378942873 0.6781869690847946
0.0010146433363311354 -0.6008350643379612 -0.025743360599094836 0.6842968850192394
6.269164814063697e-05 -0.6094472885896464 -0.03152860117156394 0.6963559079007386
1.1969961116814965e-11 -0.6176029176155822 -0.03802811243652072 0.7140626974573758
-4.735369939600038e-05 -0.6253885586306152 -0.04525746992388669 0.7370103005674749
-0.0007506300118430345 -0.632718019698155 -0.053215751266285735 0.7647270703954643
-0.0036542508728834157 -0.6392374855659398 -0.06186650571764599 0.7967154216276431
-0.011008152107217506 -0.6441718344297382 -0.07110210690657748 0.8324830903589638
-0.025454416952208334 -0.6462931278868531 -0.08070641400075611 0.8715649087810512
-0.04962846351333676 -0.6440384752088245 -0.09033006214818999 0.9135356295810512
-0.08564976129650892 -0.6358014958727103 -0.0994989494197868 0.9580156390269352
-0.1345802949737133 -0.6203677106004573 -0.10767401793689538 1.0046717098320925
-0.19604760097725102 -0.5973570946868552 -0.11435945611893866 1.0532146914396454
-0.268248391842125 -0.5674597797365055 -0.11922249725535443 1.103395572676585
-0.3483883711660303 -0.5323148154344525 -0.12216886837901635 1.155000889675365
-0.4333682700138472 -0.49408143754509093 -0.12333865465206707 1.2078480791515518
1.1716995154061594 -0.03380912984835798 1.0392392321787812e-08 1.24517800423347
1.1076556570909222 -0.04303008317373483 -1.5896687702268188e-09 1.1939842273110806
1.0423543639640753 -0.05507105861374797 -3.36805608067277e-07 1.1441385710302063
0.9752328039302477 -0.07089122715325545 -3.5538123429423795e-06 1.0958250162234213
0.9054685203244554 -0.09177577517849815 -1.731269368956714e-05 1.0492552236961674
0.8318837505528733 -0.11939516144506188 -5.8786006581354035e-05 1.0046717098320928
0.752873550163649 -0.15577844319267986 -0.00016177497568965683 0.9623505735597612
0.6664856842453604 -0.20303461036540188 -0.00038684858296638585 0.9226032029725866
0.5709514857309717 -0.2625295771283015 -0.0008318647365829761 0.8857761430803859
0.4661100110610641 -0.3332744035671807 -0.001632807413266072 0.8522480524918005
0.35571145385925346 -0.410063760667328 -0.0029367446811849056 0.8224225021923848
0.24879102918109666 -0.4835465845363118 -0.004841769784540729 0.7967154216276432
0.15697237488968024 -0.5442567835747583 -0.007349111611735269 0.7755364696884716
0.08831826706837881 -0.587888280295703 -0.010390177272507328 0.7592646642541819
0.04367956243483361 -0.6163424269224685 -0.013904622583337996 0.7482202261124646
0.018426848501841567 -0.6345005515132472 -0.01788613047307477 0.742636415046538
0.006207456510051031 -0.6469613865763233 -0.022374001498270044 0.742636415046538
0.0014371113223593894 -0.6567670823718716 -0.02742453842151177 0.7482202261124646
0.00015029970274947082 -0.6654916470098455 -0.03308830648150148 0.7592646642541819
6.855860194001936e-07 -0.6737461099441266 -0.03939916247794577 0.7755364696884716
-6.865274394328354e-06 -0.6816629042915721 -0.04637377225564314 0.7967154216276432
-0.00027878327906074825 -0.6892150698239143 -0.05401688306576608 0.8224225021923847
-0.0017780795313056337 -0.6962285822479553 -0.06231479173773732 0.8522480524918005
-0.006108739312249504 -0.7022524878568441 -0.07121341796576547 0.8857761430803859
-0.015314048615649301 -0.7064893738398038 -0.08059172568419214 0.9226032029725866
-0.031641984849431114 -0.7078108659636011 -0.09023733804734495 0.9623505735597612
-0.057244188265150694 -0.7048746976311325 -0.09983420666321222 1.0046717098320925
-0.09380688141998599 -0.6963540192891591 -0.10897503984071892 1.0492552236961674
-0.1421749673429341 -0.681251493938291 -0.1172079462690251 1.0958250162234213
-0.20209305964173643 -0.6592094494646885 -0.12411364967150823 1.1441385710302063
-0.2721925633092225 -0.630687111015739 -0.12939066996660933 1.1939842273110806
-0.350266119672955 -0.5969096312757233 -0.13291483528765796 1.24517800423347
1.1870823299662354 -0.04959922706728906 -1.2959359374057077e-08 1.2846650162412823
1.121472860006098 -0.062303492076880594 -5.839662177345886e-07 1.2351090141339773
1.0540891280462146 -0.07864787184549124 -4.472172205044229e-06 1.1869915801918773
0.9842049133961468 -0.09975627736793281 -1.8818145314746877e-05 1.1404948083653992
0.9108110377682398 -0.12705622650724666 -5.8469757511846814e-05 1.0958250162234213
0.8325630515220411 -0.1622591656538564 -0.00015115760928029485 1.0532146914396456
0.747824459934509 -0.2071783765283145 -0.0003447285538956611 1.012923772135973
0.6549809748602087 -0.26320688201597964 -0.0007150852978149025 0.975239771472966
0.5533035397761398 -0.33027129346858386 -0.0013695280708134765 0.9404761120718226
0.44450306403087136 -0.40540500024872694 -0.00243469038695628 0.9089679228132497
0.33428951485941166 -0.48198784263869876 -0.004020069121177313 0.8810645344353331
0.23199702340418046 -0.551354860036225 -0.006171592315306774 0.8571180810055755
0.14700120395016916 -0.6067499788941576 -0.008858899087739867 0.8374680635965915
0.08430742219327689 -0.6463631881845031 -0.012017661429507926 0.8224225021923846
0.04320478116266475 -0.6727858352458614 -0.015605743173167012 0.8122373104525271
0.019271213992712425 -0.6903071794290244 -0.019625615226757723 0.8070965163352776
0.007088021860527554 -0.7027486989027775 -0.024113110814920728 0.8070965163352776
0.001916583803420431 -0.7126820300693113 -0.029116259839363574 0.8122373104525271
0.00028594929399522207 -0.7215155184869867 -0.034678909404389016 0.8224225021923846
7.656863071476726e-06 -0.7298585393694282 -0.04083224829775497 0.8374680635965915
-2.848889606808773e-07 -0.7378822515368819 -0.04759339259814597 0.8571180810055755
-8.897719815383674e-05 -0.7455903208352296 -0.054969333318930565 0.8810645344353331
-0.0008252584201642913 -0.7529009466653012 -0.06295678739614002 0.9089679228132497
-0.0033301254573684463 -0.7595581878999175 -0.07152950439247566 0.9404761120718226
-0.009150102030921238 -0.765055121988324 -0.08062003062804472 0.975239771472966
-0.020106425460645453 -0.7686095535799942 -0.09010051726744299 1.012923772135973
-0.038112711556371144 -0.7691992750191781 -0.09976712700313496 1.0532146914396454
-0.06494390872363417 -0.7656682124641537 -0.1093349248255802 1.0958250162234213
-0.10196400154346294 -0.7569065427056075 -0.11845113026165108 1.1404948083653992
-0.14985833451737215 -0.7420818705979636 -0.12673167136355679 1.1869915801918773
-0.20845035474057289 -0.7208626229170702 -0.13381768443134695 1.2351090141339773
-0.2766828801114844 -0.69355300001897 -0.13943759030657332 1.2846650162412823
1.2005462182042854 -0.06962894340460553 -9.068347341929416e-07 1.3261164381351267
1.1329295210753105 -0.08643500205749895 -5.4536411115734925e-06 1.2781685649134806
1.0629413064678384 -0.10773677955736734 -2.032359693992662e-05 1.231734393034631
0.9897071898801465 -0.13476816950400575 -5.848548304773289e-05 1.1869915801918773
0.9120850420121995 -0.1689913451387444 -0.0001430931504529093 1.1441385710302063
0.8286887547199084 -0.21197323847723407 -0.0003127739594147103 1.1033955726765852
0.7380816578668565 -0.26504217058821294 -0.0006276239968987994 1.0650047754334953
0.6393143536942504 -0.32859566476230334 -0.0011730025348944972 1.0292294279705687
0.532953925535872 -0.40106812213245435 -0.002054790248358438 0.9963513039664839
0.4223837120629348 -0.4780331027640268 -0.003378600821481045 0.966666068630432
0.31436003617452535 -0.5525197347458523 -0.005214793331818767 0.9404761120718226
0.21748478545130523 -0.617300268512152 -0.007571794663213259 0.9180806110166262
0.1388251049332699 -0.6679683263526841 -0.01040579329525208 0.8997629471600872
0.08117932626549974 -0.7043002386032824 -0.013662278367141891 0.8857761430803858
0.04298031206752447 -0.7291006372660954 -0.01731307846616555 0.8763275940132983
0.020134407945511017 -0.7461057985728157 -0.021365851322128506 0.8715649087810513
0.007979684588117888 -0.7585321385931892 -0.025853051370424054 0.8715649087810513
0.0024455614017048996 -0.7685820680795714 -0.030816109734092254 0.8763275940132983
0.0004717928063255556 -0.7775211507199711 -0.03629335017865673 0.8857761430803858
2.9857182245965256e-05 -0.7859466988946456 -0.042313366451774595 0.8997629471600872
1.5389950007336337e-11 -0.7940608940771772 -0.048893287418383766 0.9180806110166262
-2.198156267786826e-05 -0.8018898087764569 -0.05604117712927857 0.9404761120718226
-0.0003571461143132532 -0.8093968943166882 -0.06375840554633472 0.966666068630432
-0.0017674020253875054 -0.8164413147740178 -0.0720332629296745 0.9963513039664839
-0.005406929309601051 -0.8227063471667769 -0.0808286038319433 1.0292294279705687
-0.012716659972858351 -0.8276611037992987 -0.09006771469414052 1.0650047754334953
-0.02530667301078662 -0.8305593607576047 -0.09962066120828456 1.103395572676585
-0.04481130681067796 -0.8304816942369213 -0.10929459063130556 1.1441385710302063
-0.07270959590243603 -0.8264279161692744 -0.11883276294929487 1.1869915801918773
-0.11012112166693998 -0.8174590661220561 -0.12792722068258314 1.231734393034631
-0.1576110746771519 -0.8028707070569311 -0.13624764542179357 1.2781685649134806
-0.21505722636166483 -0.7823576777193948 -0.1434836083573407 1.3261164381351267
1.211756950178816 -0.09424680022869221 -6.489067609630128e-06 1.369353888825234
1.1416776995395304 -0.11571728174680197 -2.182904856510637e-05 1.3229739777038632
1.068579227189208 -0.14251976218285528 -5.875104713826685e-05 1.2781685649134806
0.991479533458523 -0.17591741737446978 -0.00013687497556000704 1.2351090141339773
0.9091926052500737 -0.2172730089035803 -0.0002879640246191533 1.1939842273110806
0.8204515557432954 -0.2678157373219506 -0.0005604880736667605 1.155000889675365
0.7242534906784388 -0.3281727888762645 -0.001023144057167408 1.118382956345788
0.6205426724110075 -0.3976347728054172 -0.0017635847714789178 1.084370084772362
0.5111892985994999 -0.47336038723648977 -0.0028770431768782552 1.0532146914396456
0.40077991610051505 -0.5501330112433267 -0.0044427095605004295 1.0251773278755294
0.2962805745763237 -0.6214178911165247 -0.006497183701300233 1.0005201560819887
0.20503651301663087 -0.6816354992113963 -0.00902548102495298 0.9794984806896114
0.1320933333476329 -0.7281996955099881 -0.011981121590466236 0.9623505735597612
0.0787298486460995 -0.7618362106118854 -0.015320388083829083 0.9492863851330428
0.04294720949037172 -0.7853190921153215 -0.019025376368712356 0.9404761120718227
0.021012280218209625 -0.801898219987299 -0.023106685568440543 0.9360398792610909
0.008880348361401127 -0.8143124146217532 -0.027593648833626222 0.9360398792610909
0.0030174936426331732 -0.8244690554419248 -0.03252235553332727 0.9404761120718227
0.0007074463061632018 -0.8335102557111509 -0.03792654789751125 0.9492863851330426
7.532400238951503e-05 -0.8420147486351653 -0.043832386029242915 0.9623505735597612
3.651012737839061e-07 -0.8502078764095063 -0.05025668558448946 0.9794984806896114
-3.3172902923640915e-06 -0.8581365840126888 -0.05720817774483205 1.0005201560819885
-0.00013931404271819254 -0.8657864564840302 -0.06469026311603739 1.0251773278755294
-0.0009027425261834299 -0.8730828333162687 -0.07269878985190184 1.0532146914396456
-0.0031427260618276487 -0.8798316027771895 -0.08121387457291099 1.084370084772362
-0.007984315390081766 -0.8856775905844764 -0.09018969766656448 1.118382956345788
-0.01674698668601848 -0.8900878527006375 -0.09954373908234197 1.155000889675365
-0.03084998307560677 -0.8923622841866466 -0.10914719457404107 1.1939842273110806
-0.051695569462345645 -0.891676427132117 -0.11881920105053138 1.2351090141339773
-0.08052800912735934 -0.8871604122356722 -0.12832817076677924 1.2781685649134806
-0.11827824179041715 -0.8780115895385052 -0.13740331110351525 1.3229739777038632
-0.16541906772304907 -0.8636266175748932 -0.14575759956214218 1.369353888825234
1.2204140926112224 -0.12369778393623664 -2.3334500190286157e-05 1.4142135623730951
1.147432212317777 -0.15030284656426063 -5.920911831723577e-05 1.369353888825234
1.0707748821231569 -0.18299593915241189 -0.00013203010415729387 1.326116438135127
0.9894176000918303 -0.2229702949165598 -0.0002683296385243606 1.2846650162412823
0.9022452605530304 -0.27134765130252786 -0.0005078483021373368 1.24517800423347
0.8082793548565739 -0.32885386881498047 -0.0009065734558326975 1.207848079151552
0.7071370407533553 -0.39529583104845684 -0.0015370447699720703 1.172881223399861
0.5997401504421345 -0.46892236547816946 -0.002482376207268128 1.1404948083653992
0.489059333441991 -0.5459989749529041 -0.0038211837127529575 1.1109145392079074
0.38033028472116587 -0.6211395889144385 -0.005606222505046931 1.084370084772362
0.2801257298999133 -0.6886938019239988 -0.007848514583920815 1.0610893034450664
0.19438431309965615 -0.744624709215048 -0.010520562703113577 1.041291122036708
0.1265239334280548 -0.7876633135250368 -0.013578797736486103 1.0251773278755292
0.07681036544686547 -0.8190671994061419 -0.016989349123753893 1.012923772135973
0.04306341577902846 -0.8414636888401935 -0.020741702810271188 1.0046717098320928
0.021901814187907404 -0.8576857485363941 -0.024848003774708225 1.0005201560819885
0.00978841120664735 -0.8700900738651787 -0.029334774423513347 1.0005201560819885
0.0036267539442467463 -0.8803445888608583 -0.03423372278969405 1.0046717098320928
0.0009910419765398783 -0.889484254197845 -0.039574757691576624 1.012923772135973
0.00014996673454435256 -0.8980654269289543 -0.04538180420932554 1.0251773278755292
4.137105891382583e-06 -0.9063295679386807 -0.05167114270690144 1.041291122036708
-1.3816094922534236e-07 -0.9143435471706153 -0.05845195623890013 1.0610893034450661
-4.6323639384134576e-05 -0.9221057731698389 -0.06572858168117292 1.084370084772362
-0.000436965909937829 -0.9295780921089374 -0.07350071316607727 1.1109145392079074
-0.001784752428091088 -0.9366443771710716 -0.08175833757148904 1.1404948083653992
-0.0049592340821586305 -0.9430701731541363 -0.09047439138080521 1.172881223399861
-0.011026618191907079 -0.9484799847096821 -0.09959658504643165 1.2078480791515518
-0.02118432794910744 -0.9523528045988008 -0.10903929606047273 1.24517800423347
-0.03668327152200639 -0.9540384132423096 -0.1186769403058003 1.2846650162412823
-0.05873286184675635 -0.9527979483896193 -0.12834078972851434 1.3261164381351267
-0.08838921305941676 -0.9478707001214659 -0.13782151663827022 1.369353888825234
-0.12643536191389415 -0.9385641129549538 -0.14687940152444734 1.4142135623730951


==> figs/duality_map_p_1.5.txt <==
x y z c
0.3345158903714645 0.9114113799609908 0.360547859702409 1.4142135623730951
0.27981667429412177 0.9163228284769047 0.349407698260831 1.369353888825234
0.22837967632744877 0.9198505625192628 0.337597502627441 1.326116438135127
0.18076774035584225 0.9218703133535352 0.3251397515500404 1.2846650162412823
0.13755697300872002 0.9223042236776248 0.31208060878238053 1.24517800423347
0.09931831862619904 0.9211328603978243 0.2984904316763413 1.207848079151552
0.06659923131495014 0.9184043187690587 0.2844623200142648 1.172881223399861
0.039908145875941575 0.9142393826654452 0.2701087084962409 1.1404948083653992
0.019704466179191558 0.9088324712808573 0.25555634720147236 1.1109145392079074
0.00639637131727131 0.9024490698099946 0.24094030822703397 1.084370084772362
0.0003480690306546576 0.8954213220598098 0.22639782737407987 1.0610893034450664
-0.0018974187189648788 0.8880919563257832 0.21205030199951505 1.041291122036708
-0.011375557055802574 0.8802969442850049 0.19788646227152001 1.0251773278755292
-0.029090403779878878 0.871510967250253 0.1838285055912544 1.012923772135973
-0.055273018296358736 0.8611533280505748 0.16981701377321076 1.0046717098320928
-0.09000938944707351 0.8486210888569284 0.15581996034587334 1.0005201560819885
-0.13316749258630514 0.8333400883151987 0.14184170060813522 1.0005201560819885
-0.18433452653492466 0.8148358725428094 0.12793066398773056 1.0046717098320928
-0.2427846451082665 0.7928135569051811 0.11418253249843686 1.012923772135973
-0.30749610508355624 0.7672264836355369 0.10073582239199481 1.0251773278755292
-0.3772252268808542 0.7383101569224412 0.08775858372689171 1.041291122036708
-0.4506254807110583 0.7065653438345011 0.07542806724594713 1.0610893034450661
-0.5263827140628532 0.6726912364016312 0.06390816237459171 1.084370084772362
-0.6033323006867136 0.6374875605674707 0.05333039004338181 1.1109145392079074
-0.6805336791559892 0.6017533745840294 0.04378263151602113 1.1404948083653992
-0.7572955670226006 0.5662063534226758 0.035306679886400114 1.172881223399861
-0.8331607956747112 0.5314342747717535 0.027902915406274518 1.2078480791515518
-0.9078670827318477 0.497878071334759 0.02153907098448199 1.24517800423347
-0.981299421276619 0.4658383417316995 0.016160174639214084 1.2846650162412823
-1.0534449125718885 0.4354952964615164 0.01169766623168996 1.3261164381351267
-1.1243554783218916 0.40693376279602744 0.00807670867759712 1.369353888825234
-1.1941198871911738 0.38016776000480024 0.005221479482177247 1.4142135623730951
0.37044450304448323 0.8464345454633518 0.34773305337970273 1.369353888825234
0.31293422002491844 0.852610645769959 0.3372867074635439 1.3229739777038632
0.25834159204963203 0.8574759094611193 0.3261233181002098 1.2781685649134806
0.20727719000096426 0.8608520010197815 0.3142448467182484 1.2351090141339773
0.1603863166805369 0.8626019825894296 0.30167973469753423 1.1939842273110806
0.11832741714760932 0.8626477310596183 0.28848552183834686 1.155000889675365
0.08174790262078689 0.8609850394589796 0.2747490772939355 1.118382956345788
0.0512608753617342 0.8576943187119459 0.26058407415939316 1.084370084772362
0.027426826832455137 0.8529456099533712 0.24612583612154468 1.0532146914396456
0.010744208042054044 0.846997942676248 0.23152421496418904 1.0251773278755294
0.0016519368397442632 0.8401946429084374 0.2169355647451283 1.0005201560819887
-0.0005458366776485157 0.8329493675664654 0.20251302578180946 0.9794984806896114
-0.007806096613567734 0.8253289463589427 0.18830627134718952 0.9623505735597612
-0.02379589914099887 0.8167908270455261 0.17423164426752052 0.9492863851330428
-0.048802092395075276 0.8066821385405586 0.16021613750109784 0.9404761120718227
-0.08294925986889447 0.7943155083324726 0.14621841788075646 0.9360398792610909
-0.1261049293475413 0.7790316386350116 0.13224044393347525 0.9360398792610909
-0.17779670201024714 0.7602900440737024 0.11833762640585636 0.9404761120718227
-0.23717088973148623 0.7377725288390091 0.10462285277717269 0.9492863851330426
-0.30302023179300236 0.7114697223150842 0.0912598843471371 0.9623505735597612
-0.37388953337698944 0.6817164976839106 0.07844456929125608 0.9794984806896114
-0.4482378861973388 0.6491556609497923 0.06637729427968833 1.0005201560819885
-0.5246116486346466 0.6146371516012462 0.055234307799588364 1.0251773278755294
-0.601780007733247 0.5790856919839944 0.0451460822583479 1.0532146914396456
-0.6788054000983833 0.5433774868109434 0.03618742098430784 1.084370084772362
-0.7550492066659166 0.5082545098990069 0.02837908246983545 1.118382956345788
-0.8301325135091022 0.47428457371373944 0.02169722239890439 1.155000889675365
-0.9038765387948173 0.44185935662239434 0.016086082208081682 1.1939842273110806
-0.9762418686215064 0.41121597034591045 0.011470374036176132 1.2351090141339773
-1.0472770363481212 0.382468578439437 0.007765439186364752 1.2781685649134806
-1.1170798944691627 0.35564080774642604 0.004884609838165809 1.3229739777038632
-1.1857710687833851 0.3306940625698004 0.0027440008389264738 1.369353888825234
0.40905200034668454 0.7801968186353646 0.33412013296910953 1.326116438135127
0.3489562248908526 0.7875903589560491 0.324445748540373 1.2781685649134806
0.29135254967837226 0.7938099115789273 0.31402555522467873 1.2317343930346312
0.23688336669789412 0.7986218548577316 0.3028355102158265 1.1869915801918773
0.18625454340168912 0.8018222490245561 0.29087902429465523 1.1441385710302063
0.1402130289143582 0.803260077841599 0.2781925877410422 1.1033955726765852
0.09951765928138408 0.8028601385595486 0.26484891299446667 1.0650047754334953
0.06490697601785948 0.8006421578757567 0.2509565693745115 1.029229427970569
0.037069614079776936 0.7967331314228228 0.23665568105828774 0.9963513039664839
0.01662350316492544 0.7913714029810404 0.2221101010035436 0.966666068630432
0.004109491708021801 0.7849033340276369 0.20749730063449917 0.9404761120718226
-3.4240983161803915e-06 0.7777759782467187 0.1929977477584817 0.9180806110166262
-0.0047477981265780025 0.7703079540351035 0.17873377364482046 0.8997629471600873
-0.018771034983063 0.7620240315527239 0.16463648726079735 0.8857761430803859
-0.04242968454293772 0.7521866844038589 0.15061541514675528 0.8763275940132983
-0.07589992803312547 0.7400064320356109 0.1366168935594852 0.8715649087810513
-0.11905260217619837 0.7247190346800173 0.122639271348931 0.8715649087810513
-0.17134175344842276 0.7057033250312624 0.10874657144661533 0.8763275940132983
-0.23175083076710087 0.6826176228665615 0.09507364471740114 0.8857761430803858
-0.2988376323773549 0.6555098417846944 0.08181611983617706 0.8997629471600873
-0.37088771693266925 0.6248506749713749 0.06920339876316241 0.9180806110166262
-0.446137248093041 0.591464545223035 0.05746102514123738 0.9404761120718226
-0.5229924207570094 0.5563790896699112 0.0467746186528403 0.966666068630432
-0.6001792986021457 0.5206492549325891 0.03726661330238676 0.9963513039664839
-0.6767977200769237 0.48521316312282614 0.02899019487612556 1.029229427970569
-0.7522948199943629 0.45080980664353126 0.021937424300865135 1.0650047754334953
-0.8263940558123883 0.4179573619732844 0.01605486861467236 1.1033955726765852
-0.8990133130730239 0.38697302085753205 0.011260505293955659 1.1441385710302063
-0.9701926949426273 0.35801259244743144 0.0074581081754602615 1.1869915801918773
-1.040039901747151 0.33111385548805183 0.004547740194154381 1.231734393034631
-1.108693149688702 0.3062349403875838 0.002432501937438375 1.2781685649134806
-1.1762981646492547 0.28328454386702645 0.001022332225369256 1.326116438135127
0.4501776149049968 0.712742374098531 0.3195822767856201 1.2846650162412823
0.38783304062500346 0.7212232851001148 0.31074220359521476 1.2351090141339773
0.3274816480571659 0.728739696377591 0.30115432020867955 1.1869915801918773
0.2697708793318262 0.7350091773878957 0.2907644029858138 1.1404948083653992
0.2154463251947567 0.739758881015867 0.2795434587966665 1.0958250162234213
0.1653332353203897 0.7427534425986428 0.2674970354440813 1.0532146914396456
0.12030570043594145 0.7438265245054774 0.25467271253209645 1.012923772135973
0.08124630926738927 0.7429114241105172 0.2411638190111485 0.975239771472966
0.049002683408754716 0.740065382656649 0.22710786428541138 0.9404761120718226
0.024349993787520854 0.7354832631729625 0.21267926554814065 0.9089679228132497
0.007969188039458135 0.7294992374006111 0.19807740896432924 0.8810645344353331
0.0004489828983980492 0.7225793081429115 0.18351236011183084 0.8571180810055755
-0.0023166134907921 0.715232907045208 0.16917250792585126 0.8374680635965915
-0.014078825662519832 0.7072040758832089 0.15504388151722892 0.8224225021923846
-0.03617938531800164 0.6976621810643411 0.1410149216261831 0.8122373104525271
-0.06886400079293205 0.6856930557924193 0.12701539032519168 0.8070965163352776
-0.1120129306760325 0.6704012544582019 0.11303820777659496 0.8070965163352776
-0.16498796870282645 0.6510656615344222 0.09915819176880897 0.8122373104525271
-0.22656130432553945 0.6273228954341734 0.0855387330332007 0.8224225021923846
-0.2949891742663139 0.5993086103665284 0.0724161629788128 0.8374680635965915
-0.36823868021265177 0.5676802727957756 0.06006020548958406 0.8571180810055755
-0.44429582232115394 0.5334932072990142 0.048722281018118305 0.8810645344353331
-0.5214387621490584 0.4979783743766736 0.0385911573395831 0.9089679228132497
-0.5983898316114513 0.46231490397696806 0.02977062483274768 0.9404761120718226
-0.6743326457175806 0.42747277729024324 0.02228120975359389 0.975239771472966
-0.7488376168313354 0.39414863987958265 0.01607779356907809 1.012923772135973
-0.8217528499306918 0.36277493378280445 0.011072550239892927 1.0532146914396454
-0.8931009878722852 0.3335680174080754 0.0071556991588283105 1.0958250162234213
-0.96299990902514 0.3065869032296777 0.004210870550142938 1.1404948083653992
-1.031609453091865 0.2817864682049679 0.002124887321149303 1.1869915801918773
-1.0990992665206116 0.2590590262127353 0.0007931154244181165 1.2351090141339773
-1.1656313655025408 0.23826390717632875 0.00012179026393506696 1.2846650162412823
0.49350496084346934 0.6442386118097397 0.30400392147515704 1.24517800423347
0.42936359881683817 0.6535729547592486 0.29603194289019125 1.1939842273110806
0.36666508174124507 0.6622249904332321 0.28734498838796574 1.1441385710302063
0.30602400751896347 0.6698810052632961 0.277857713565483 1.0958250162234213
0.2481892089852802 0.6762084431968641 0.26750325074694864 1.0492552236961674
0.19403640766683242 0.6808845592703797 0.25624606828947855 1.0046717098320928
0.1445431340258401 0.6836348920375623 0.24409492246387127 0.9623505735597612
0.10074516755456964 0.6842771372923657 0.2311130347909452 0.9226032029725866
0.0636794114048461 0.6827628579771452 0.21742233712800538 0.8857761430803859
0.03432438054772241 0.6792083888357262 0.20319952619292334 0.8522480524918005
0.01355367566520696 0.673908773373915 0.188663761151933 0.8224225021923848
0.002117813562209208 0.6673345426554648 0.1740584002148038 0.7967154216276432
-0.0006658810330389708 0.6601061874117686 0.15962803339807768 0.7755364696884716
-0.009803271362742899 0.6523238660188099 0.14545519385879258 0.7592646642541819
-0.030082904566009636 0.6431025760405138 0.1314147834788166 0.7482202261124646
-0.061844996418194575 0.6313743092465521 0.11741391178975635 0.742636415046538
-0.10498916074243193 0.6160769118212525 0.10343728879530917 0.742636415046538
-0.15875929507090433 0.5963634992509217 0.08957351664693144 0.7482202261124646
-0.22164784606913224 0.5718546370011256 0.07602382638302776 0.7592646642541819
-0.29151853017803364 0.5428207947168642 0.06307713696143685 0.7755364696884716
-0.3659481003253009 0.5101774969662438 0.05105099448098737 0.7967154216276432
-0.442652966843045 0.4752697243167181 0.040220507852299386 0.8224225021923847
-0.5198172754050782 0.4395491789280979 0.030766208220245825 0.8522480524918005
-0.5962206319421545 0.40429327403682325 0.022757982236791537 0.8857761430803859
-0.6711882731238096 0.37045374152556765 0.016170351203452157 0.9226032029725866
-0.7444518000254772 0.33863297346399696 0.010912675370624934 0.9623505735597612
-0.8159999210819925 0.3091378340358265 0.006859552362389634 1.0046717098320925
-0.885959916303129 0.28205995097130343 0.003874000906131505 1.0492552236961674
-0.9545185534348523 0.2573513619124457 0.0018221220743936 1.0958250162234213
-1.021875761782041 0.23488328709059791 0.0005808714893449675 1.1441385710302063
-1.0882207123877203 0.21448686204312925 4.122568911886443e-05 1.1939842273110806
-1.1537208201467357 0.19597902899312913 -0.00010865516397551807 1.24517800423347
0.5385363455113091 0.5750236839629712 0.28730029187756284 1.207848079151552
0.4731517885724133 0.5848613707751666 0.2801876163395591 1.155000889675365
0.4086472626873745 0.594357261755275 0.27243263931110845 1.1033955726765852
0.3455592802046503 0.6031964926673505 0.2639233622135729 1.0532146914396456
0.2845876350797281 0.6110121993590761 0.25455448216978993 1.0046717098320928
0.2266075386387341 0.6174077090058325 0.24424209850808354 0.9580156390269354
0.17266199284177414 0.621995497403427 0.23294183313039254 0.9135356295810514
0.12392692577314425 0.624451723409792 0.2206673730568996 0.8715649087810513
0.08164765844126032 0.6245790161342651 0.20750461413200824 0.832483090358964
0.04705576752784101 0.6223644812027636 0.1936161034206505 0.7967154216276432
0.02128675207029142 0.6180185934610638 0.17923240753327258 0.7647270703954645
0.005325298348443259 0.6119866569582468 0.16463119224295533 0.7370103005674751
-2.6631875792513457e-06 0.6049368719696703 0.150109359367708 0.714062697457376
-0.0060587732976025545 0.5973762243115798 0.13587270151099332 0.6963559079007389
-0.024183861453024685 0.5885001492764987 0.12181522240183887 0.6842968850192396
-0.05484778041826967 0.5770487363460521 0.10781246246678139 0.6781869690847948
-0.0979857493042671 0.5617440789900557 0.09383656686396431 0.6781869690847948
-0.15268761912130466 0.5415781684075404 0.07999412901400689 0.6842968850192396
-0.21706655805858865 0.5161687287342032 0.06653771330414386 0.6963559079007389
-0.2884682242809651 0.4859949694221806 0.053824865704681875 0.714062697457376
-0.36399577586348386 0.4523294726984664 0.04222816698581755 0.7370103005674751
-0.4410971293531894 0.4168708510209989 0.032038396551501605 0.7647270703954644
-0.5179310597745483 0.3812877163978036 0.023408672616370717 0.7967154216276432
-0.5934208464349426 0.3468984023869869 0.016354404539154824 0.832483090358964
-0.6670981183215003 0.31456236099743196 0.010789578299901185 0.8715649087810513
-0.7388867129316036 0.2847261540444603 0.006571542264359964 0.9135356295810513
-0.8089199235811176 0.25753299871292934 0.0035371312621200793 0.9580156390269353
-0.8774185155876041 0.2329333441426353 0.0015255194891356022 1.0046717098320928
-0.9446215172174925 0.2107706592311871 0.00038994224289621085 1.0532146914396456
-1.0107524650867918 0.19083912275661327 2.125294843621349e-06 1.1033955726765852
-1.0760037457420701 0.17291837112577463 -0.0002526576434881869 1.155000889675365
-1.140525881306196 0.15679226673131103 -0.0010494238407979207 1.207848079151552
0.5845876395686224 0.5056497928389901 0.26944196456914105 1.172881223399861
0.5185768083805269 0.5155308004140876 0.2631254256135465 1.118382956345788
0.4529243985688474 0.5254357292658911 0.25627768727938444 1.0650047754334953
0.38804566219508213 0.5350883305035575 0.2487713268078572 1.012923772135973
0.3245300906674304 0.54413078850007 0.24047024591966992 0.9623505735597612
0.26317846178173965 0.5521304112632331 0.23124258865112426 0.9135356295810514
0.20502586829218802 0.5586069748148007 0.2209809462692184 0.8667760543577034
0.1513352852736455 0.5630868132197342 0.20962862793024659 0.8224225021923846
0.10354768882829002 0.565182682979942 0.19720712547372815 0.7808850604458196
0.06318587274947032 0.5646866883846478 0.18383627041948458 0.742636415046538
0.031729711171800346 0.5616526706286568 0.16973778125214756 0.7082096258096823
0.010502069173840795 0.5564436385016269 0.15521728754994468 0.6781869690847948
0.0006136074221018933 0.5497348072240651 0.14062853810163461 0.6531760235908577
-0.0030050761988678156 0.5423551837296622 0.1263003426911918 0.6337704098189839
-0.018543896204708296 0.533844998289507 0.11221664317798301 0.6204962600539143
-0.04787927742091171 0.5227143055216134 0.09821104816670471 0.6137515351754983
-0.09100898539098452 0.5073999945306382 0.08423612236283051 0.6137515351754983
-0.1468161649601146 0.48668332837053585 0.070422563361748 0.6204962600539143
-0.21288559790240316 0.4602073211399385 0.05709440757054575 0.6337704098189838
-0.28587059535368076 0.42877783748036424 0.044699315467364956 0.6531760235908577
-0.36231432338440334 0.3941587916258814 0.033669097068657595 0.6781869690847948
-0.43944085249034226 0.3584580572479465 0.024291316498602077 0.7082096258096822
-0.5155020125549074 0.323513901451746 0.016661692602034386 0.742636415046538
-0.5896746671815486 0.2905840453852326 0.010715917864567463 0.7808850604458196
-0.6617573653485836 0.2603388083311508 0.006294372634812201 0.8224225021923846
-0.7318799308591065 0.23300604645455503 0.00320026161810864 0.8667760543577033
-0.8003066456727357 0.2085376569532066 0.001236913462164533 0.9135356295810512
-0.8673282035673907 0.18673965866097383 0.00022628188941014576 0.9623505735597612
-0.9332123825600729 0.16735668228746312 -1.5351691434006573e-05 1.012923772135973
-0.9981806069423564 0.15011960963976695 -0.00047620208753706674 1.0650047754334953
-1.0624024968335495 0.13477089438542017 -0.001503314931571485 1.118382956345788
-1.1260153019088757 0.1210779967466498 -0.0030100693816503487 1.172881223399861
0.6308166640925923 0.4369073169147823 0.2504804532652937 1.1404948083653992
0.5647960886910441 0.44629565052009945 0.24483797584336975 1.084370084772362
0.49871190395740594 0.4560483477898998 0.23880328833124434 1.029229427970569
0.43283094747837103 0.46596755843773313 0.23225051849162318 0.975239771472966
0.3675783695106222 0.47575935688915966 0.22503016168155182 0.9226032029725866
0.3035964239386682 0.48501884106691845 0.21697560252413758 0.8715649087810513
0.24180481948718802 0.4932315967812004 0.2079190707533121 0.8224225021923846
0.18344419794564185 0.49980624062376905 0.19771979403035334 0.7755364696884715
0.13007476459945605 0.5041512242914943 0.18630335583009433 0.7313409063712667
0.08350244363481485 0.5057964681768914 0.17370407182757097 0.6903527277107322
0.0456265943333586 0.5045365110024739 0.16009451364839797 0.6531760235908577
0.0182466054857949 0.5005499045092033 0.14578502962572462 0.6204962600539143
0.002907173775792129 0.49445248181427703 0.1311867909631986 0.5930573003500076
-0.0008719394681119084 0.4872590703077464 0.11674523728919223 0.5716143595699791
-0.013252935896584014 0.47912443137717664 0.10261982115480758 0.5568605323107119
-0.040949686725019564 0.4683680965144609 0.08860967677547779 0.549335044062142
-0.08406803541807478 0.4530405605959099 0.07463608432472851 0.549335044062142
-0.1412046129113652 0.43164081536272353 0.060863076410042787 0.5568605323107119
-0.20918473574389196 0.4038953497121347 0.04771716264303787 0.571614359569979
-0.2837286491456111 0.37112714241190636 0.0357640068723614 0.5930573003500076
-0.36075469102080915 0.3357631321484922 0.02548933551150825 0.6204962600539143
-0.43738908355767797 0.3003349590862136 0.017139775584708257 0.6531760235908576
-0.5121564025328053 0.2667273561845375 0.0107108188722919 0.6903527277107322
-0.5846059231327011 0.23598434031659743 0.006032090747939094 0.7313409063712667
-0.6548399381370952 0.2084790941961808 0.002863391974097198 0.7755364696884715
-0.7231790805104052 0.18417192220833348 0.0009589444029663622 0.8224225021923846
-0.7899842325486283 0.16281674855045064 9.827826144329881e-05 0.8715649087810512
-0.8555808171400175 0.1440899346157403 -9.588967974776104e-05 0.9226032029725866
-0.9202248520114369 0.12765773946483236 -0.00080052212341218 0.975239771472966
-0.9841102202608455 0.11321058602853164 -0.002090486416912583 1.0292294279705687
-1.047390603712024 0.10047624890871414 -0.003868218466139222 1.084370084772362
-1.1101869795002481 0.089220467265619 -0.00605536838757908 1.1404948083653992
0.6762926553525934 0.36981251862746056 0.2305677251696568 1.1109145392079074
0.6107987460636849 0.37816086312234487 0.22542605826918383 1.0532146914396456
0.5449645000218445 0.3871315117027099 0.22003951947365175 0.9963513039664839
0.47890993128956566 0.3966300676569172 0.21430208572251264 0.9404761120718226
0.41287114601723085 0.40647530615372407 0.2080750450476837 0.8857761430803859
0.34726630818085824 0.4163658202113478 0.2011842601894943 0.832483090358964
0.2827831580458199 0.42584908968528684 0.193424767367811 0.7808850604458196
0.2204787665504631 0.4343098799345921 0.18457945411539084 0.7313409063712667
0.16186252759909575 0.4410055064327375 0.17445864179148823 0.6842968850192396
0.10890977622763191 0.44517738669484364 0.16296133120598327 0.6403042981057809
0.06394787591620762 0.44624538405503145 0.15014393022025932 0.6000346850883315
0.029401610045252817 0.44403922959398945 0.13626471857124686 0.5642856672430936
0.007483396959019414 0.4389741060346937 0.12177062310725144 0.5339659792660274
-1.902276842322045e-06 0.4320977656926216 0.1072209709769343 0.5100447838981257
-0.008447295397511913 0.4243224455299253 0.09302632891033735 0.4934535013154308
-0.0340746716795288 0.4140057602047673 0.07900836007769925 0.4849450444636422
-0.07717679207344517 0.3986594290217947 0.0650366721342541 0.4849450444636422
-0.13593678259532369 0.37639373726050407 0.05132323981992043 0.4934535013154308
-0.2060487316292606 0.34713926387298616 0.03844633264620136 0.5100447838981257
-0.28197744695306076 0.31304475318301 0.02712252064925758 0.5339659792660274
-0.3590338989668708 0.277388942386181 0.017862374899648623 0.5642856672430936
-0.43450575628313054 0.24303379572997166 0.010804500388978552 0.6000346850883314
-0.5074231240316259 0.21167576588924514 0.005791036709073567 0.6403042981057809
-0.5777999454150841 0.18395214193780657 0.002526522330085764 0.6842968850192396
-0.6460300797227023 0.159847658641636 0.0006955564162163623 0.7313409063712667
-0.712573024283065 0.13904106194164584 1.8129964288905922e-05 0.7808850604458195
-0.7778301864778016 0.12111160785268846 -0.0002649861261390509 0.8324830903589638
-0.8421007425515463 0.10563863270312282 -0.00125503064333264 0.8857761430803859
-0.9056084989831853 0.09224640986129974 -0.0028470248159908605 0.9404761120718226
-0.9685248904926539 0.08061474604448712 -0.004930948581654099 0.9963513039664839
-1.0309802666946484 0.0704758945746487 -0.007420725708161413 1.0532146914396456
-1.0930737167897762 0.0616077965281627 -0.010248522839721805 1.1109145392079074
0.7201015021510211 0.30554696073938525 0.20996123263465105 1.084370084772362
0.6555155352375418 0.3123826667538791 0.2051178798864312 1.0251773278755294
0.5904728311392469 0.3199711094434896 0.20016144371015485 0.966666068630432
0.5249795656340716 0.3283189869300194 0.1950186959406916 0.9089679228132497
0.4591031170464513 0.3373773884075037 0.18958431367158385 0.8522480524918005
0.39302512958958746 0.34700390348934684 0.18371057758792525 0.7967154216276432
0.3271278038956819 0.3569109881406731 0.17719829956836386 0.742636415046538
0.2621228488900528 0.36660729466912323 0.1697955628855088 0.6903527277107322
0.19921836941254997 0.3753564284173324 0.16121665807061325 0.6403042981057809
0.14028085725254968 0.38220477224170585 0.15119748955262313 0.5930573003500077
0.0878897963564985 0.38614665830154626 0.13959513584788016 0.5493350440621421
0.045152826414272124 0.3864540551081621 0.1265064506195777 0.5100447838981257
0.015250607163230297 0.38307332481894824 0.11233656603900243 0.4762846148462388
0.0009291341669182705 0.3768830958519891 0.09774823041486766 0.44930284765110073
-0.004343532772513022 0.3694200079992119 0.08343958820175762 0.4303762601331076
-0.02727956996834413 0.35962053675393296 0.06940711882662587 0.42059370356146125
-0.07035734711412303 0.344246225914234 0.055438286891295596 0.42059370356146125
-0.1311316777011605 0.32085487792070433 0.04181749634779113 0.4303762601331076
-0.20354333174485326 0.2898364440747267 0.029355498266444315 0.4493028476511006
-0.28041029359055003 0.254655484383467 0.018947410362651584 0.4762846148462388
-0.3566653949377974 0.2195614137672405 0.011047375588285922 0.5100447838981257
-0.430193774283472 0.18743387106312961 0.005581725216203931 0.549335044062142
-0.500759952693073 0.1594251896794324 0.0021896526860743304 0.5930573003500077
-0.5688507367763365 0.13558312235581133 0.0004529130046535556 0.6403042981057809
-0.6350700647803854 0.11547289681225666 -4.271166415199648e-06 0.6903527277107322
-0.699921049651501 0.0985304821547372 -0.0005537610497527966 0.742636415046538
-0.7637593301383409 0.08421628965293286 -0.0018816120462092501 0.7967154216276431
-0.8268440446824185 0.07206984880938104 -0.0038230539499382625 0.8522480524918005
-0.8893646304015014 0.06171369859300202 -0.006254242744026791 0.9089679228132497
-0.9514591167567709 0.05284307249624013 -0.009081299652458527 0.966666068630432
-1.013228500230041 0.04521294553313254 -0.012232258246552353 1.0251773278755294
-1.0747472672980585 0.03862603758614954 -0.01565127345093956 1.084370084772362
0.761465082057326 0.24535134362888497 0.18900856089227436 1.0610893034450664
0.6979680598842407 0.2503613134055935 0.18426409922581968 1.0005201560819887
0.6340346585945962 0.2561132532736147 0.17950271648383168 0.9404761120718226
0.5696092257722537 0.2626841459704031 0.17468638595277078 0.8810645344353331
0.5046502456771441 0.2701343305869217 0.1697540533293461 0.8224225021923848
0.43915801305743063 0.27848145872506935 0.1646095813743933 0.7647270703954645
0.3732302474800161 0.2876546023538127 0.15910513988154068 0.7082096258096823
0.307167421688496 0.29742011192288875 0.1530215133438156 0.6531760235908577
0.2416566610550323 0.30727806409529124 0.14605311636559667 0.6000346850883315
0.17805179853533795 0.31635745646065355 0.13781880696050086 0.5493350440621421
0.11869918690600358 0.32340403805067414 0.12793633731375803 0.5018177156807757
0.06710497420862829 0.32702626506936233 0.11619236337680339 0.45847323882425467
0.027615458285783916 0.32629926475879645 0.10276391288043286 0.42059370356146125
0.004534038631010329 0.32149576137270325 0.08832372679480593 0.3897756765675669
-0.0013066207368195655 0.3143988055498418 0.07386773954251555 0.3677985242255284
-0.020608185805530532 0.3052013567997568 0.059805999368572726 0.3563019682963633
-0.06364701503771925 0.2897828039272209 0.04584173468679992 0.3563019682963633
-0.1269566571965036 0.264887922469049 0.03237587081711451 0.3677985242255284
-0.20164532910280913 0.2319232592504543 0.020585960524166936 0.3897756765675668
-0.27854987027410644 0.1963840406722989 0.01152922170778222 0.42059370356146125
-0.35289123182303717 0.16329379983388834 0.005422926823601053 0.45847323882425467
-0.42371995997106154 0.13489823742105816 0.0018527830420628985 0.5018177156807756
-0.4916264705158731 0.11140903704649131 0.00024120792923800857 0.5493350440621421
-0.5574370799329453 0.092209879815118 -8.590060623805607e-05 0.6000346850883315
-0.6217953711624888 0.07651628303158733 -0.001009606662109753 0.6531760235908577
-0.6851324342962175 0.06362273903331538 -0.002741887309979532 0.7082096258096822
-0.7477464243013172 0.05296048920938094 -0.0050901521159903585 0.7647270703954643
-0.8098425636910704 0.044085832133229835 -0.0079160284553538 0.8224225021923848
-0.8715626375816978 0.036655707421352615 -0.01111860356714344 0.8810645344353331
-0.9330056597613549 0.030404443506516967 -0.014623027582120125 0.9404761120718226
-0.9942417198036795 0.02512494240822236 -0.01837282916631476 1.0005201560819887
-1.0553211523201984 0.020654333574159432 -0.022324704551641157 1.0610893034450664
0.7998423831136794 0.1903951783002069 0.16811236402807647 1.041291122036708
0.7374164513750405 0.1934824443130192 0.1633038780992666 0.9794984806896114
0.6746584569319168 0.19718469737921268 0.1585303154565716 0.9180806110166262
0.6115004090182402 0.2016038189868205 0.15378081802034424 0.8571180810055755
0.5478631546409842 0.20685385300129033 0.1490333390297605 0.7967154216276432
0.4836617280551648 0.2130533736686747 0.1442463679344462 0.7370103005674751
0.4188230353325563 0.22030527885358656 0.13934489730066651 0.6781869690847948
0.3533326184593576 0.22865108946870097 0.13419742335317406 0.6204962600539143
0.28734595877373953 0.23797804059415031 0.12858125143350752 0.5642856672430936
0.22143032958733772 0.2478531077955694 0.12214025000299872 0.5100447838981257
0.15702496096574464 0.257290626778204 0.11436444859086761 0.45847323882425467
0.09711751655945744 0.2646033038596424 0.10467518507489292 0.41057813101154367
0.04673767630478604 0.26775335928053295 0.09273086258034739 0.3677985242255284
0.012356538026592354 0.2655777104742742 0.07888522701942925 0.3321171013221613
-1.141366105393305e-06 0.2592586594155729 0.06433258258616056 0.3060268703388754
-0.014143228180979248 0.25072889480128624 0.050205138382251734 0.29210919800443275
-0.05711391781614089 0.2352344416770874 0.03624885714887178 0.29210919800443275
-0.12362923897755632 0.20828355832379164 0.023067799587720806 0.3060268703388753
-0.200059766200715 0.17354975164419637 0.012422204434128935 0.3321171013221612
-0.27546468527079615 0.1393191206577614 0.005351622871557447 0.3677985242255284
-0.34667996724905037 0.11037128516268392 0.0015159133980514581 0.41057813101154367
-0.4143317213819772 0.08738130908657354 7.858573465641464e-05 0.4584732388242546
-0.4796106427816785 0.0694204142384283 -0.00031207924271269813 0.5100447838981257
-0.5433650993899112 0.05534784591677983 -0.0017082148895945198 0.5642856672430936
-0.6061238197096741 0.04422252534879969 -0.003930129039075781 0.6204962600539143
-0.6682228372439403 0.035340854940410046 -0.006753950527404189 0.6781869690847947
-0.7298758442867584 0.02818820054201411 -0.010027893636234925 0.7370103005674749
-0.791220803597249 0.022387682816693948 -0.01364644233863277 0.7967154216276432
-0.8523486242731327 0.01766042986001718 -0.01753437191188093 0.8571180810055755
-0.9133205105541923 0.013797229638176903 -0.021636769542160834 0.9180806110166262
-0.9741785324657168 0.01063881328625953 -0.025912678388871416 0.9794984806896114
-1.0349521727535596 0.008062174601483145 -0.030330955270821962 1.041291122036708
0.8349836735326508 0.14165591286557297 0.14768395018349853 1.0251773278755292
0.7734580577766382 0.14294994274094136 0.1427090312936714 0.9623505735597612
0.7117288827084757 0.14466920278067577 0.13778156405891082 0.8997629471600873
0.6497457535080319 0.1469010294789791 0.13290483729482694 0.8374680635965915
0.5874428312971917 0.14975467155665087 0.12807968586879945 0.7755364696884716
0.524734355391491 0.15336587573938765 0.12330135646622234 0.714062697457376
0.46151071994439385 0.15789964849881813 0.11855320344532927 0.6531760235908577
0.3976396819576193 0.1635455419171813 0.11379401202584889 0.5930573003500076
0.33298719056216664 0.17049058838036962 0.1089326795441747 0.5339659792660274
0.2675004351764508 0.1788337415162428 0.10377925957394224 0.4762846148462388
0.20146821452232333 0.18836625642576002 0.09795970579937097 0.42059370356146125
0.1362157542291248 0.19811908725175834 0.09081087977036945 0.3677985242255284
0.07553584621291136 0.20580256966861085 0.08141403283602783 0.3193385463423118
0.027215886147086827 0.20819300537808838 0.06916820471066944 0.277494363452988
0.0017750994494810915 0.20399555231941566 0.05487706408098512 0.24567010018915836
-0.008061287151008243 0.19616671642549957 0.04060507413394628 0.22809896167307986
-0.050895873040434886 0.1805260561358468 0.026664709671335617 0.22809896167307986
-0.12133192528782788 0.15077649089948886 0.014076055661939198 0.24567010018915833
-0.1978069488116474 0.11563280079566235 0.005451468179718291 0.2774943634529879
-0.26963997452703925 0.08584433290430975 0.0011790437540400243 0.3193385463423118
-0.33691748836226393 0.06361304091887107 7.084316145404365e-07 0.3677985242255284
-0.4014804609586169 0.04742033451008073 -0.0007717689378415042 0.42059370356146114
-0.4644927157012567 0.035513632920133396 -0.0027778887420939922 0.4762846148462388
-0.5265974341413763 0.02661808994111423 -0.005597642569923157 0.5339659792660274
-0.588154090806172 0.019875985669909287 -0.008976684080296327 0.5930573003500076
-0.6493679819780402 0.014711536866816206 -0.01275520901544326 0.6531760235908576
-0.7103603970977052 0.010731178607470939 -0.01682859853279175 0.7140626974573758
-0.7712055471685086 0.007659486257093627 -0.02112575325081391 0.7755364696884716
-0.8319503404514281 0.0052990521985600645 -0.025596746555774017 0.8374680635965915
-0.8926253042429987 0.0035051779143261174 -0.030205512474831525 0.8997629471600872
-0.9532508228483639 0.0021696113927167763 -0.034925351667563734 0.9623505735597612
-1.0138408183344942 0.0012098640967107021 -0.03973607405672131 1.0251773278755292
0.8669264979821591 0.09983839217184609 0.12809815212663453 1.012923772135973
0.8060483777199421 0.09965997950667059 0.1229231222654978 0.9492863851330428
0.7450743716392236 0.09971462475751139 0.117783399380165 0.8857761430803859
0.6839789066199877 0.10005556873870758 0.11268516553450784 0.8224225021923846
0.6227270304846756 0.10075280784892267 0.10763567595085004 0.7592646642541819
0.5612700565310206 0.10189969975016194 0.10264310464052048 0.6963559079007389
0.49953887905235445 0.10362243739553964 0.09771577407063252 0.6337704098189839
0.43743383132160785 0.10609325091240422 0.0928597737257664 0.5716143595699791
0.3748102538510648 0.10954705409956267 0.08807239747587314 0.5100447838981257
0.31146279133626803 0.1142953537653566 0.08332460784590992 0.44930284765110073
0.24713227623066517 0.12070744506503521 0.0785144608309385 0.3897756765675669
0.18165483334061475 0.12904383723423668 0.07334650649121727 0.3321171013221613
0.11575543606028599 0.13878860673711604 0.06706142006316479 0.277494363452988
0.053954175866365285 0.1470018354775792 0.05815288059716276 0.22809896167307997
0.009800536681750936 0.1480130765313299 0.045421572857082294 0.1880952224143646
-0.0028157651325039857 0.1414408151766418 0.031008776303445788 0.164484500438477
-0.045312260865107895 0.12546457908683475 0.01710774660664015 0.164484500438477
-0.11967796632229018 0.09246298079539375 0.005954124966549557 0.18809522241436455
-0.1925999818050279 0.06131738064593564 0.0008421741100285972 0.2280989616730798
-0.259276728825934 0.04037053595089619 -8.832870871301647e-05 0.277494363452988
-0.322841630164218 0.02687158201482907 -0.0016436495272180297 0.3321171013221613
-0.3849602856216464 0.01794223113353956 -0.004453472950880061 0.3897756765675668
-0.44636746382898046 0.01186884578111345 -0.008002488268962856 0.44930284765110073
-0.5074002836412181 0.007665127576764962 -0.012020427523422682 0.5100447838981257
-0.5682239382250514 0.004742170064825033 -0.016353972900497102 0.5716143595699791
-0.6289248631158457 0.002731607323318168 -0.020910090947341302 0.6337704098189838
-0.6895509309978469 0.0013927659408559797 -0.02562912895915804 0.6963559079007386
-0.7501299491079695 0.0005622942095616907 -0.030471077906815008 0.7592646642541819
-0.810678720722525 0.00012563006847139753 -0.0354080912237277 0.8224225021923846
-0.8712077380761397 -1.3863968756870746e-07 -0.040420179756845385 0.8857761430803858
-0.9317227813224873 -0.00012475261756184221 -0.04549256925987651 0.9492863851330428
-0.9922247369188614 -0.0004533820176425151 -0.05061397780361079 1.012923772135973
0.8959435709907849 0.06534921752265956 0.10966049230857614 1.0046717098320928
0.8354486009182844 0.06414739369739067 0.10431339008987436 0.9404761120718227
0.7749242760771915 0.06303151044546225 0.09898187658731758 0.8763275940132983
0.7143627391662878 0.062022115411686445 0.09366936537668333 0.8122373104525271
0.6537531242358003 0.06114679659385074 0.08838030480544298 0.7482202261124646
0.5930800046636521 0.06044342994148727 0.0831205744631422 0.6842968850192396
0.5323208023782161 0.05996536279321002 0.07789805205174843 0.6204962600539143
0.4714412815269785 0.05978997451207293 0.07272340489422303 0.5568605323107119
0.4103873439719928 0.06003334124322454 0.06761109932070469 0.4934535013154308
0.3490693530164963 0.06087627267208298 0.06258026665237003 0.4303762601331076
0.2873308768579999 0.06261166913277498 0.057653420530584254 0.3677985242255284
0.2248861523106389 0.06572823245973759 0.05284343848552388 0.3060268703388754
0.16122057601838818 0.07101779122289159 0.048082122644815414 0.24567010018915836
0.09578198625791323 0.07932601353138344 0.042860417144502526 0.1880952224143646
0.032372505519819156 0.0882011012865475 0.03489172835829765 0.13685937700384795
-3.8045536846462223e-07 0.08641955313852431 0.02144419419538685 0.10200895677962515
-0.041209746325852115 0.06942785277459725 0.007689266529240275 0.10200895677962515
-0.11555998908301672 0.036790428387561365 0.0005053044660171574 0.13685937700384787
-0.18112169979663692 0.018449281972259982 -0.000569404963198167 0.1880952224143644
-0.2432919480955862 0.009396066847338038 -0.0033426312120783067 0.24567010018915836
-0.30444017018473074 0.004599076546058975 -0.007212256514053606 0.3060268703388754
-0.36522082081065343 0.001990336080885305 -0.011622502396412791 0.3677985242255283
-0.42584889969789164 0.0006395518142494928 -0.016338617761380504 0.4303762601331076
-0.4864072324335151 7.537804108283754e-05 -0.021244854734236623 0.4934535013154308
-0.5469315379986232 -3.51141426982295e-05 -0.026277497891767688 0.5568605323107119
-0.6074335282300861 -0.00036113505195593446 -0.03139826754726016 0.6204962600539142
-0.6679148696819055 -0.0009532132713460971 -0.03658263119673002 0.6842968850192395
-0.7283777722166709 -0.001744586186058008 -0.04181432477767084 0.7482202261124646
-0.7888246190245014 -0.0026890734553967634 -0.047082165241844706 0.8122373104525271
-0.8492576183684702 -0.003753719358165045 -0.05237821825476821 0.8763275940132983
-0.9096787023973762 -0.0049143795267815845 -0.05769670290028649 0.9404761120718227
-0.970089520492892 -0.006152963461070265 -0.0630333101593919 1.0046717098320928
0.9224658648053073 0.038320860648490065 0.0925916875848376 1.0005201560819885
0.8621301161211483 0.03660464704278934 0.08714571953141452 0.9360398792610909
0.8017918082332014 0.03489787651618629 0.08170167722861983 0.8715649087810513
0.7414502931979559 0.033202826143040355 0.07626001649731513 0.8070965163352776
0.6811046850199206 0.03152256845493962 0.07082134899784343 0.742636415046538
0.6207537397411416 0.02986135163728085 0.06538651484951967 0.6781869690847948
0.5603956552877228 0.02822522051713998 0.05995669986376208 0.6137515351754983
0.5000277209260654 0.026623076907143103 0.05453363282970489 0.549335044062142
0.4396456665960041 0.02506858948036578 0.04911993430684058 0.4849450444636422
0.3792423653567526 0.023583866629192016 0.043719771007425696 0.42059370356146125
0.3188049997403012 0.022207125320099226 0.03834017579692786 0.3563019682963633
0.25830809202573046 0.021010503481820732 0.032993958862439186 0.29210919800443275
0.19769333488788401 0.02014780998049574 0.02770685815438072 0.22809896167307986
0.13679578132399767 0.020011113747741484 0.022537033106901555 0.164484500438477
0.07496205077021299 0.021909410819912493 0.017614479495174615 0.10200895677962515
0.010790835173273039 0.029400367095515804 0.011630576119432535 0.04561979233461593
-0.038519996361005567 0.012263476129187094 0.00016843482200571742 0.04561979233461593
-0.1014800567282435 0.0015330255153529879 -0.0024040855046845344 0.10200895677962506
-0.1621357441445049 2.5126013694279055e-05 -0.007081618244745535 0.1644845004384768
-0.22263828989396853 -0.0003177377571153691 -0.012194210398910015 0.22809896167307986
-0.2830858727894901 -0.0012512397860550196 -0.01745940608492275 0.29210919800443275
-0.34349715538495723 -0.0024852169709834913 -0.022794921351821717 0.3563019682963632
-0.40388497002658774 -0.003883908277547694 -0.028168481982038304 0.42059370356146125
-0.4642570695910109 -0.005382577087978992 -0.033564904613521726 0.4849450444636422
-0.5246182228819294 -0.006946459997633553 -0.03897612288737336 0.549335044062142
-0.5849714787528979 -0.008555227515813656 -0.044397460283395 0.6137515351754982
-0.6453188631628483 -0.01019620049256529 -0.04982602076616631 0.6781869690847946
-0.7056617696876827 -0.011861062273451657 -0.05525991593868249 0.742636415046538
-0.7660011861932975 -0.013544131715878151 -0.060697862264157534 0.8070965163352776
-0.8263378314475922 -0.01524139617590067 -0.06613895704181631 0.8715649087810513
-0.8866722404061355 -0.016949941050718953 -0.07158254701589305 0.9360398792610909
-0.9470048191766243 -0.018667598331970396 -0.07702814783715828 1.0005201560819885
0.9470048191766243 0.018667598331970396 0.07702814783715828 1.0005201560819885
0.8866722404061355 0.016949941050718953 0.07158254701589305 0.9360398792610909
0.8263378314475923 0.015241396175900677 0.06613895704181633 0.8715649087810513
0.7660011861932975 0.013544131715878151 0.060697862264157534 0.8070965163352776
0.7056617696876827 0.011861062273451657 0.05525991593868249 0.742636415046538
0.6453188631628484 0.010196200492565297 0.049826020766166323 0.6781869690847948
0.5849714787528981 0.008555227515813658 0.04439746028339501 0.6137515351754983
0.5246182228819294 0.006946459997633553 0.03897612288737336 0.549335044062142
0.4642570695910109 0.005382577087978992 0.033564904613521726 0.4849450444636422
0.40388497002658774 0.003883908277547694 0.028168481982038304 0.42059370356146125
0.34349715538495734 0.0024852169709834934 0.022794921351821727 0.3563019682963633
0.2830858727894901 0.0012512397860550196 0.01745940608492275 0.29210919800443275
0.22263828989396853 0.0003177377571153691 0.012194210398910015 0.22809896167307986
0.16213574414450513 -2.5126013694278075e-05 0.007081618244745551 0.164484500438477
0.10148005672824362 -0.001533025515352982 0.002404085504684543 0.10200895677962515
0.038519996361005567 -0.012263476129187094 -0.00016843482200571742 0.04561979233461593
-0.010790835173273039 -0.029400367095515804 -0.011630576119432535 0.04561979233461593
-0.07496205077021291 -0.021909410819912503 -0.017614479495174605 0.10200895677962506
-0.13679578132399742 -0.020011113747741487 -0.02253703310690154 0.1644845004384768
-0.19769333488788401 -0.02014780998049574 -0.02770685815438072 0.22809896167307986
-0.25830809202573046 -0.021010503481820732 -0.032993958862439186 0.29210919800443275
-0.318804999740301 -0.02220712532009922 -0.03834017579692784 0.3563019682963632
-0.3792423653567526 -0.023583866629192016 -0.043719771007425696 0.42059370356146125
-0.4396456665960041 -0.02506858948036578 -0.04911993430684058 0.4849450444636422
-0.5000277209260654 -0.026623076907143103 -0.05453363282970489 0.549335044062142
-0.5603956552877227 -0.028225220517139972 -0.059956699863762064 0.6137515351754982
-0.6207537397411413 -0.02986135163728085 -0.06538651484951966 0.6781869690847946
-0.6811046850199206 -0.03152256845493962 -0.07082134899784343 0.742636415046538
-0.7414502931979559 -0.033202826143040355 -0.07626001649731513 0.8070965163352776
-0.8017918082332013 -0.03489787651618628 -0.08170167722861982 0.8715649087810513
-0.8621301161211483 -0.03660464704278934 -0.08714571953141452 0.9360398792610909
-0.9224658648053073 -0.038320860648490065 -0.0925916875848376 1.0005201560819885
0.970089520492892 0.00615296346107028 0.06303331015939193 1.0046717098320928
0.9096787023973762 0.004914379526781599 0.057696702900286514 0.9404761120718227
0.8492576183684704 0.003753719358165061 0.052378218254768245 0.8763275940132983
0.7888246190245014 0.0026890734553967747 0.047082165241844734 0.8122373104525271
0.7283777722166709 0.0017445861860580173 0.041814324777670865 0.7482202261124646
0.6679148696819056 0.0009532132713461073 0.03658263119673006 0.6842968850192396
0.6074335282300863 0.0003611350519559398 0.031398267547260196 0.6204962600539143
0.5469315379986232 3.511414269823104e-05 0.026277497891767705 0.5568605323107119
0.4864072324335151 -7.537804108283513e-05 0.02124485473423664 0.4934535013154308
0.42584889969789164 -0.0006395518142494854 0.01633861776138052 0.4303762601331076
0.36522082081065355 -0.0019903360808852873 0.011622502396412816 0.3677985242255284
0.30444017018473074 -0.00459907654605895 0.0072122565140536185 0.3060268703388753
0.24329194809558616 -0.009396066847338003 0.003342631212078317 0.24567010018915833
0.1811216997966371 -0.018449281972259885 0.0005694049631981778 0.18809522241436455
0.11555998908301683 -0.036790428387561254 -0.0005053044660171481 0.13685937700384787
0.041209746325852115 -0.06942785277459715 -0.0076892665292402585 0.10200895677962506
3.804553684644805e-07 -0.08641955313852422 -0.021444194195386835 0.10200895677962506
-0.03237250551981912 -0.08820110128654739 -0.03489172835829761 0.1368593770038478
-0.09578198625791307 -0.07932601353138337 -0.04286041714450248 0.18809522241436438
-0.16122057601838827 -0.07101779122289148 -0.04808212264481537 0.24567010018915833
-0.22488615231063896 -0.06572823245973748 -0.05284343848552382 0.3060268703388753
-0.2873308768579998 -0.06261166913277491 -0.05765342053058422 0.3677985242255283
-0.3490693530164963 -0.06087627267208292 -0.06258026665236999 0.4303762601331076
-0.4103873439719928 -0.06003334124322448 -0.06761109932070465 0.4934535013154308
-0.4714412815269785 -0.05978997451207287 -0.07272340489422299 0.5568605323107119
-0.532320802378216 -0.059965362793209964 -0.07789805205174838 0.6204962600539142
-0.5930800046636518 -0.06044342994148723 -0.08312057446314215 0.6842968850192394
-0.6537531242358003 -0.061146796593850694 -0.08838030480544294 0.7482202261124646
-0.7143627391662878 -0.06202211541168639 -0.09366936537668329 0.8122373104525271
-0.7749242760771914 -0.06303151044546218 -0.09898187658731757 0.8763275940132983
-0.8354486009182844 -0.06414739369739061 -0.10431339008987432 0.9404761120718227
-0.8959435709907849 -0.0653492175226595 -0.10966049230857608 1.0046717098320928
0.9922247369188614 0.00045338201764252335 0.050613977803610835 1.012923772135973
0.9317227813224872 0.00012475261756184666 0.04549256925987654 0.9492863851330426
0.8712077380761399 1.3863968756888388e-07 0.04042017975684543 0.8857761430803858
0.810678720722525 -0.0001256300684713927 0.03540809122372773 0.8224225021923846
0.7501299491079695 -0.00056229420956168 0.030471077906815042 0.7592646642541819
0.689550930997847 -0.0013927659408559583 0.025629128959158084 0.6963559079007389
0.6289248631158458 -0.0027316073233181397 0.02091009094734134 0.6337704098189838
0.5682239382250512 -0.0047421700648249965 0.016353972900497126 0.571614359569979
0.5074002836412181 -0.007665127576764914 0.012020427523422708 0.5100447838981257
0.44636746382898046 -0.011868845781113387 0.008002488268962877 0.4493028476511006
0.38496028562164647 -0.017942231133539467 0.0044534729508800865 0.3897756765675668
0.32284163016421796 -0.026871582014828966 0.0016436495272180419 0.3321171013221612
0.25927672882593394 -0.04037053595089605 8.832870871301944e-05 0.2774943634529879
0.1925999818050281 -0.061317380645935386 -0.0008421741100285789 0.2280989616730798
0.11967796632229027 -0.09246298079539347 -0.005954124966549519 0.1880952224143644
0.045312260865107874 -0.1254645790868346 -0.017107746606640117 0.1644845004384768
0.00281576513250397 -0.14144081517664162 -0.031008776303445753 0.1644845004384768
-0.009800536681750937 -0.1480130765313297 -0.04542157285708224 0.18809522241436438
-0.0539541758663652 -0.147001835477579 -0.058152880597162684 0.22809896167307964
-0.11575543606028617 -0.1387886067371158 -0.06706142006316473 0.2774943634529879
-0.18165483334061494 -0.12904383723423649 -0.07334650649121721 0.3321171013221612
-0.24713227623066517 -0.12070744506503502 -0.07851446083093842 0.3897756765675667
-0.31146279133626814 -0.11429535376535642 -0.08332460784590985 0.4493028476511006
-0.374810253851065 -0.1095470540995625 -0.08807239747587306 0.5100447838981257
-0.43743383132160796 -0.10609325091240404 -0.09285977372576633 0.571614359569979
-0.49953887905235445 -0.10362243739553952 -0.09771577407063246 0.6337704098189838
-0.5612700565310204 -0.10189969975016182 -0.1026431046405204 0.6963559079007386
-0.6227270304846756 -0.1007528078489225 -0.10763567595085001 0.7592646642541819
-0.6839789066199878 -0.10005556873870748 -0.11268516553450778 0.8224225021923846
-0.7450743716392235 -0.09971462475751125 -0.11778339938016492 0.8857761430803858
-0.8060483777199421 -0.09965997950667048 -0.12292312226549772 0.9492863851330426
-0.8669264979821591 -0.09983839217184598 -0.12809815212663445 1.012923772135973
1.0138408183344942 -0.0012098640967107021 0.03973607405672131 1.0251773278755292
0.9532508228483639 -0.0021696113927167763 0.034925351667563734 0.9623505735597612
0.8926253042429987 -0.0035051779143261126 0.03020551247483153 0.8997629471600873
0.8319503404514281 -0.0052990521985600645 0.025596746555774017 0.8374680635965915
0.7712055471685086 -0.007659486257093627 0.02112575325081391 0.7755364696884716
0.7103603970977053 -0.010731178607470923 0.016828598532791762 0.714062697457376
0.6493679819780402 -0.014711536866816201 0.012755209015443265 0.6531760235908577
0.588154090806172 -0.019875985669909287 0.008976684080296327 0.5930573003500076
0.5265974341413763 -0.02661808994111423 0.005597642569923157 0.5339659792660274
0.4644927157012567 -0.035513632920133396 0.0027778887420939922 0.4762846148462388
0.401480460958617 -0.047420334510080715 0.0007717689378415075 0.42059370356146125
0.33691748836226393 -0.06361304091887107 -7.084316145404365e-07 0.3677985242255284
0.26963997452703925 -0.08584433290430975 -0.0011790437540400243 0.3193385463423118
0.19780694881164765 -0.11563280079566225 -0.005451468179718269 0.277494363452988
0.12133192528782799 -0.15077649089948877 -0.01407605566193918 0.24567010018915836
0.050895873040434886 -0.1805260561358468 -0.026664709671335617 0.22809896167307986
0.008061287151008243 -0.19616671642549957 -0.04060507413394628 0.22809896167307986
-0.0017750994494810744 -0.2039955523194156 -0.0548770640809851 0.24567010018915833
-0.027215886147086688 -0.2081930053780884 -0.0691682047106694 0.2774943634529879
-0.07553584621291136 -0.20580256966861085 -0.08141403283602783 0.3193385463423118
-0.1362157542291248 -0.19811908725175834 -0.09081087977036945 0.3677985242255284
-0.20146821452232325 -0.18836625642576002 -0.09795970579937095 0.42059370356146114
-0.2675004351764508 -0.1788337415162428 -0.10377925957394224 0.4762846148462388
-0.33298719056216664 -0.17049058838036962 -0.1089326795441747 0.5339659792660274
-0.3976396819576193 -0.1635455419171813 -0.11379401202584889 0.5930573003500076
-0.46151071994439374 -0.1578996484988181 -0.11855320344532924 0.6531760235908576
-0.5247343553914908 -0.1533658757393877 -0.12330135646622234 0.7140626974573758
-0.5874428312971917 -0.14975467155665087 -0.12807968586879945 0.7755364696884716
-0.6497457535080319 -0.1469010294789791 -0.13290483729482694 0.8374680635965915
-0.7117288827084756 -0.14466920278067574 -0.13778156405891084 0.8997629471600872
-0.7734580577766382 -0.14294994274094136 -0.1427090312936714 0.9623505735597612
-0.8349836735326508 -0.14165591286557297 -0.14768395018349853 1.0251773278755292
1.0349521727535596 -0.008062174601483145 0.030330955270821962 1.041291122036708
0.9741785324657168 -0.01063881328625953 0.025912678388871416 0.9794984806896114
0.9133205105541924 -0.013797229638176894 0.021636769542160837 0.9180806110166262
0.8523486242731327 -0.01766042986001718 0.01753437191188093 0.8571180810055755
0.791220803597249 -0.022387682816693948 0.01364644233863277 0.7967154216276432
0.7298758442867587 -0.028188200542014086 0.010027893636234936 0.7370103005674751
0.6682228372439404 -0.03534085494041004 0.006753950527404192 0.6781869690847948
0.6061238197096741 -0.04422252534879969 0.003930129039075781 0.6204962600539143
0.5433650993899112 -0.05534784591677983 0.0017082148895945198 0.5642856672430936
0.4796106427816785 -0.0694204142384283 0.00031207924271269813 0.5100447838981257
0.41433172138197727 -0.0873813090865735 -7.85857346564135e-05 0.45847323882425467
0.34667996724905037 -0.11037128516268392 -0.0015159133980514581 0.41057813101154367
0.27546468527079615 -0.1393191206577614 -0.005351622871557447 0.3677985242255284
0.2000597662007153 -0.17354975164419625 -0.012422204434128906 0.3321171013221613
0.12362923897755647 -0.20828355832379158 -0.023067799587720792 0.3060268703388754
0.05711391781614089 -0.2352344416770874 -0.03624885714887178 0.29210919800443275
0.014143228180979248 -0.25072889480128624 -0.050205138382251734 0.29210919800443275
1.1413661053936973e-06 -0.2592586594155729 -0.06433258258616054 0.3060268703388753
-0.012356538026592265 -0.26557771047427414 -0.07888522701942921 0.3321171013221612
-0.04673767630478604 -0.26775335928053295 -0.09273086258034739 0.3677985242255284
-0.09711751655945744 -0.2646033038596424 -0.10467518507489292 0.41057813101154367
-0.15702496096574456 -0.257290626778204 -0.11436444859086757 0.4584732388242546
-0.22143032958733772 -0.2478531077955694 -0.12214025000299872 0.5100447838981257
-0.28734595877373953 -0.23797804059415031 -0.12858125143350752 0.5642856672430936
-0.3533326184593576 -0.22865108946870097 -0.13419742335317406 0.6204962600539143
-0.4188230353325562 -0.2203052788535866 -0.13934489730066654 0.6781869690847947
-0.4836617280551645 -0.2130533736686747 -0.14424636793444617 0.7370103005674749
-0.5478631546409842 -0.20685385300129033 -0.1490333390297605 0.7967154216276432
-0.6115004090182402 -0.2016038189868205 -0.15378081802034424 0.8571180810055755
-0.6746584569319167 -0.1971846973792127 -0.15853031545657154 0.9180806110166262
-0.7374164513750405 -0.1934824443130192 -0.1633038780992666 0.9794984806896114
-0.7998423831136794 -0.1903951783002069 -0.16811236402807647 1.041291122036708
1.0553211523201984 -0.020654333574159408 0.022324704551641174 1.0610893034450661
0.9942417198036795 -0.025124942408222332 0.018372829166314775 1.0005201560819885
0.9330056597613549 -0.03040444350651692 0.014623027582120139 0.9404761120718226
0.8715626375816978 -0.036655707421352574 0.01111860356714345 0.8810645344353331
0.8098425636910704 -0.044085832133229794 0.007916028455353809 0.8224225021923847
0.7477464243013174 -0.05296048920938086 0.005090152115990373 0.7647270703954644
0.6851324342962176 -0.06362273903331532 0.0027418873099795404 0.7082096258096822
0.6217953711624888 -0.07651628303158726 0.001009606662109756 0.6531760235908576
0.5574370799329453 -0.09220987981511793 8.590060623805706e-05 0.6000346850883314
0.4916264705158731 -0.11140903704649124 -0.00024120792923800678 0.549335044062142
0.42371995997106165 -0.13489823742105805 -0.0018527830420628885 0.5018177156807756
0.3528912318230372 -0.16329379983388825 -0.005422926823601045 0.4584732388242546
0.27854987027410644 -0.19638404067229887 -0.011529221707782207 0.42059370356146114
0.20164532910280944 -0.2319232592504541 -0.020585960524166884 0.3897756765675668
0.12695665719650367 -0.26488792246904885 -0.03237587081711446 0.3677985242255283
0.06364701503771925 -0.2897828039272207 -0.045841734686799904 0.3563019682963632
0.020608185805530515 -0.3052013567997567 -0.059805999368572706 0.3563019682963632
0.0013066207368195738 -0.3143988055498417 -0.07386773954251549 0.3677985242255283
-0.00453403863101029 -0.32149576137270314 -0.08832372679480588 0.3897756765675667
-0.027615458285783937 -0.32629926475879645 -0.10276391288043286 0.42059370356146114
-0.06710497420862836 -0.3270262650693622 -0.11619236337680339 0.4584732388242546
-0.11869918690600355 -0.323404038050674 -0.12793633731375798 0.5018177156807756
-0.17805179853533804 -0.3163574564606534 -0.1378188069605008 0.549335044062142
-0.2416566610550324 -0.3072780640952911 -0.14605311636559662 0.6000346850883314
-0.30716742168849603 -0.2974201119228886 -0.1530215133438156 0.6531760235908576
-0.373230247480016 -0.2876546023538126 -0.15910513988154062 0.708209625809682
-0.4391580130574304 -0.27848145872506935 -0.16460958137439324 0.7647270703954643
-0.5046502456771441 -0.27013433058692177 -0.16975405332934612 0.8224225021923847
-0.5696092257722538 -0.26268414597040307 -0.17468638595277072 0.8810645344353331
-0.6340346585945961 -0.25611325327361467 -0.17950271648383162 0.9404761120718226
-0.6979680598842407 -0.2503613134055934 -0.18426409922581963 1.0005201560819885
-0.7614650820573261 -0.2453513436288849 -0.18900856089227433 1.0610893034450661
1.0747472672980585 -0.03862603758614954 0.01565127345093956 1.084370084772362
1.013228500230041 -0.04521294553313254 0.012232258246552353 1.0251773278755294
0.951459116756771 -0.052843072496240116 0.009081299652458531 0.966666068630432
0.8893646304015014 -0.06171369859300202 0.006254242744026791 0.9089679228132497
0.8268440446824185 -0.07206984880938104 0.0038230539499382625 0.8522480524918005
0.7637593301383412 -0.08421628965293282 0.0018816120462092556 0.7967154216276432
0.6999210496515011 -0.09853048215473718 0.000553761049752798 0.742636415046538
0.6350700647803854 -0.11547289681225666 4.271166415199648e-06 0.6903527277107322
0.5688507367763365 -0.13558312235581133 -0.0004529130046535556 0.6403042981057809
0.500759952693073 -0.1594251896794324 -0.0021896526860743304 0.5930573003500077
0.43019377428347216 -0.18743387106312956 -0.005581725216203921 0.5493350440621421
0.3566653949377974 -0.2195614137672405 -0.011047375588285922 0.5100447838981257
0.28041029359055003 -0.254655484383467 -0.018947410362651584 0.4762846148462388
0.20354333174485353 -0.28983644407472653 -0.02935549826644427 0.44930284765110073
0.1311316777011606 -0.32085487792070433 -0.0418174963477911 0.4303762601331076
0.07035734711412303 -0.344246225914234 -0.055438286891295596 0.42059370356146125
0.02727956996834413 -0.35962053675393296 -0.06940711882662587 0.42059370356146125
0.004343532772513043 -0.3694200079992119 -0.08343958820175758 0.4303762601331076
-0.0009291341669182495 -0.376883095851989 -0.09774823041486759 0.4493028476511006
-0.015250607163230297 -0.38307332481894824 -0.11233656603900243 0.4762846148462388
-0.045152826414272124 -0.3864540551081621 -0.1265064506195777 0.5100447838981257
-0.0878897963564984 -0.38614665830154626 -0.1395951358478801 0.549335044062142
-0.14028085725254968 -0.38220477224170585 -0.15119748955262313 0.5930573003500077
-0.19921836941254997 -0.3753564284173324 -0.16121665807061325 0.6403042981057809
-0.2621228488900528 -0.36660729466912323 -0.1697955628855088 0.6903527277107322
-0.32712780389568186 -0.3569109881406732 -0.17719829956836383 0.742636415046538
-0.3930251295895872 -0.34700390348934684 -0.18371057758792525 0.7967154216276431
-0.4591031170464513 -0.3373773884075037 -0.18958431367158385 0.8522480524918005
-0.5249795656340716 -0.3283189869300194 -0.1950186959406916 0.9089679228132497
-0.5904728311392468 -0.3199711094434895 -0.20016144371015487 0.966666068630432
-0.6555155352375418 -0.3123826667538791 -0.2051178798864312 1.0251773278755294
-0.7201015021510211 -0.30554696073938525 -0.20996123263465105 1.084370084772362
1.0930737167897762 -0.0616077965281627 0.010248522839721805 1.1109145392079074
1.0309802666946484 -0.0704758945746487 0.007420725708161413 1.0532146914396456
0.968524890492654 -0.08061474604448707 0.004930948581654103 0.9963513039664839
0.9056084989831853 -0.09224640986129974 0.0028470248159908605 0.9404761120718226
0.8421007425515463 -0.10563863270312282 0.00125503064333264 0.8857761430803859
0.777830186477802 -0.12111160785268842 0.00026498612613905286 0.832483090358964
0.7125730242830652 -0.13904106194164584 -1.8129964288905644e-05 0.7808850604458196
0.6460300797227023 -0.159847658641636 -0.0006955564162163623 0.7313409063712667
0.5777999454150841 -0.18395214193780657 -0.002526522330085764 0.6842968850192396
0.5074231240316259 -0.21167576588924514 -0.005791036709073567 0.6403042981057809
0.43450575628313076 -0.24303379572997166 -0.01080450038897854 0.6000346850883315
0.3590338989668708 -0.277388942386181 -0.017862374899648623 0.5642856672430936
0.28197744695306076 -0.31304475318301 -0.02712252064925758 0.5339659792660274
0.20604873162926088 -0.347139263872986 -0.038446332646201314 0.5100447838981257
0.13593678259532377 -0.376393737260504 -0.05132323981992041 0.4934535013154308
0.07717679207344517 -0.3986594290217947 -0.0650366721342541 0.4849450444636422
0.0340746716795288 -0.4140057602047673 -0.07900836007769925 0.4849450444636422
0.008447295397511939 -0.4243224455299253 -0.09302632891033732 0.4934535013154308
1.9022768423229415e-06 -0.4320977656926216 -0.10722097097693427 0.5100447838981257
-0.007483396959019414 -0.4389741060346937 -0.12177062310725144 0.5339659792660274
-0.029401610045252817 -0.44403922959398945 -0.13626471857124686 0.5642856672430936
-0.06394787591620754 -0.44624538405503145 -0.15014393022025926 0.6000346850883314
-0.10890977622763191 -0.44517738669484364 -0.16296133120598327 0.6403042981057809
-0.16186252759909575 -0.4410055064327375 -0.17445864179148823 0.6842968850192396
-0.2204787665504631 -0.4343098799345921 -0.18457945411539084 0.7313409063712667
-0.2827831580458198 -0.4258490896852868 -0.193424767367811 0.7808850604458195
-0.34726630818085796 -0.4163658202113479 -0.20118426018949426 0.8324830903589638
-0.41287114601723085 -0.40647530615372407 -0.2080750450476837 0.8857761430803859
-0.47890993128956566 -0.3966300676569172 -0.21430208572251264 0.9404761120718226
-0.5449645000218444 -0.38713151170270976 -0.22003951947365177 0.9963513039664839
-0.6107987460636849 -0.37816086312234487 -0.22542605826918383 1.0532146914396456
-0.6762926553525934 -0.36981251862746056 -0.2305677251696568 1.1109145392079074
1.1101869795002481 -0.089220467265619 0.00605536838757908 1.1404948083653992
1.047390603712024 -0.10047624890871414 0.003868218466139222 1.084370084772362
0.9841102202608455 -0.11321058602853162 0.002090486416912585 1.029229427970569
0.9202248520114369 -0.12765773946483236 0.00080052212341218 0.975239771472966
0.8555808171400175 -0.1440899346157403 9.588967974776104e-05 0.9226032029725866
0.7899842325486286 -0.16281674855045056 -9.82782614432976e-05 0.8715649087810513
0.7231790805104052 -0.18417192220833345 -0.00095894440296636 0.8224225021923846
0.6548399381370952 -0.2084790941961808 -0.002863391974097198 0.7755364696884715
0.5846059231327011 -0.23598434031659743 -0.006032090747939094 0.7313409063712667
0.5121564025328053 -0.2667273561845375 -0.0107108188722919 0.6903527277107322
0.4373890835576781 -0.30033495908621355 -0.01713977558470824 0.6531760235908577
0.36075469102080915 -0.3357631321484922 -0.02548933551150825 0.6204962600539143
0.2837286491456111 -0.37112714241190636 -0.0357640068723614 0.5930573003500076
0.20918473574389218 -0.40389534971213453 -0.047717162643037825 0.5716143595699791
0.14120461291136527 -0.43164081536272353 -0.06086307641004276 0.5568605323107119
0.08406803541807478 -0.4530405605959099 -0.07463608432472851 0.549335044062142
0.040949686725019564 -0.4683680965144609 -0.08860967677547779 0.549335044062142
0.013252935896584045 -0.47912443137717664 -0.10261982115480757 0.5568605323107119
0.0008719394681119267 -0.4872590703077463 -0.1167452372891922 0.571614359569979
-0.002907173775792129 -0.49445248181427703 -0.1311867909631986 0.5930573003500076
-0.0182466054857949 -0.5005499045092033 -0.14578502962572462 0.6204962600539143
-0.04562659433335855 -0.5045365110024737 -0.16009451364839797 0.6531760235908576
-0.08350244363481485 -0.5057964681768914 -0.17370407182757097 0.6903527277107322
-0.13007476459945605 -0.5041512242914943 -0.18630335583009433 0.7313409063712667
-0.18344419794564185 -0.49980624062376905 -0.19771979403035334 0.7755364696884715
-0.2418048194871879 -0.49323159678120043 -0.20791907075331215 0.8224225021923846
-0.303596423938668 -0.4850188410669185 -0.21697560252413758 0.8715649087810512
-0.3675783695106222 -0.47575935688915966 -0.22503016168155182 0.9226032029725866
-0.43283094747837103 -0.46596755843773313 -0.23225051849162318 0.975239771472966
-0.4987119039574059 -0.45604834778989983 -0.2388032883312443 1.0292294279705687
-0.5647960886910441 -0.44629565052009945 -0.24483797584336975 1.084370084772362
-0.6308166640925923 -0.4369073169147823 -0.2504804532652937 1.1404948083653992
1.1260153019088757 -0.12107799674664976 0.003010069381650353 1.172881223399861
1.0624024968335495 -0.1347708943854201 0.0015033149315714883 1.118382956345788
0.9981806069423567 -0.1501196096397669 0.0004762020875370698 1.0650047754334953
0.9332123825600729 -0.1673566822874631 1.53516914340069e-05 1.012923772135973
0.8673282035673906 -0.1867396586609738 -0.00022628188941014454 0.9623505735597612
0.8003066456727358 -0.20853765695320647 -0.0012369134621645255 0.9135356295810513
0.7318799308591065 -0.23300604645455492 -0.0032002616181086314 0.8667760543577033
0.6617573653485835 -0.26033880833115075 -0.0062943726348121945 0.8224225021923846
0.5896746671815485 -0.2905840453852326 -0.010715917864567454 0.7808850604458195
0.5155020125549074 -0.3235139014517459 -0.016661692602034376 0.742636415046538
0.4394408524903424 -0.3584580572479463 -0.024291316498602045 0.7082096258096822
0.36231432338440334 -0.3941587916258813 -0.03366909706865758 0.6781869690847947
0.2858705953536808 -0.42877783748036413 -0.04469931546736495 0.6531760235908576
0.21288559790240344 -0.4602073211399383 -0.0570944075705457 0.6337704098189838
0.14681616496011468 -0.48668332837053563 -0.07042256336174794 0.6204962600539142
0.09100898539098452 -0.5073999945306382 -0.08423612236283051 0.6137515351754982
0.047879277420911706 -0.5227143055216132 -0.0982110481667047 0.6137515351754982
0.018543896204708324 -0.5338449982895069 -0.11221664317798298 0.6204962600539142
0.0030050761988678434 -0.542355183729662 -0.12630034269119178 0.6337704098189838
-0.0006136074221018959 -0.549734807224065 -0.14062853810163461 0.6531760235908576
-0.010502069173840804 -0.5564436385016267 -0.15521728754994465 0.6781869690847947
-0.03172971117180033 -0.5616526706286566 -0.16973778125214747 0.708209625809682
-0.06318587274947035 -0.5646866883846476 -0.18383627041948458 0.742636415046538
-0.10354768882829005 -0.5651826829799419 -0.19720712547372815 0.7808850604458195
-0.15133528527364554 -0.5630868132197341 -0.20962862793024664 0.8224225021923846
-0.20502586829218794 -0.5586069748148008 -0.2209809462692184 0.8667760543577032
-0.2631784617817394 -0.5521304112632331 -0.23124258865112424 0.9135356295810512
-0.32453009066743055 -0.54413078850007 -0.24047024591966995 0.9623505735597612
-0.38804566219508235 -0.5350883305035574 -0.24877132680785718 1.012923772135973
-0.4529243985688475 -0.525435729265891 -0.25627768727938444 1.0650047754334953
-0.5185768083805271 -0.5155308004140874 -0.26312542561354646 1.118382956345788
-0.5845876395686226 -0.5056497928389899 -0.26944196456914105 1.172881223399861
1.140525881306196 -0.1567922667313109 0.0010494238407979257 1.2078480791515518
1.0760037457420701 -0.17291837112577452 0.0002526576434881894 1.155000889675365
1.0107524650867918 -0.1908391227566131 -2.1252948436210397e-06 1.1033955726765852
0.9446215172174927 -0.210770659231187 -0.0003899422428962077 1.0532146914396454
0.8774185155876039 -0.2329333441426352 -0.0015255194891355954 1.0046717098320925
0.8089199235811179 -0.25753299871292906 -0.003537131262120062 0.9580156390269353
0.7388867129316036 -0.2847261540444601 -0.006571542264359947 0.9135356295810512
0.6670981183215002 -0.31456236099743184 -0.01078957829990117 0.8715649087810512
0.5934208464349425 -0.34689840238698666 -0.016354404539154807 0.8324830903589638
0.5179310597745483 -0.38128771639780346 -0.0234086726163707 0.7967154216276431
0.44109712935318957 -0.41687085102099863 -0.03203839655150155 0.7647270703954643
0.36399577586348386 -0.4523294726984663 -0.04222816698581753 0.7370103005674749
0.2884682242809651 -0.4859949694221804 -0.05382486570468185 0.7140626974573758
0.21706655805858888 -0.5161687287342029 -0.06653771330414378 0.6963559079007386
0.15268761912130474 -0.5415781684075401 -0.0799941290140068 0.6842968850192395
0.09798574930426708 -0.5617440789900555 -0.09383656686396429 0.6781869690847946
0.05484778041826964 -0.5770487363460519 -0.10781246246678139 0.6781869690847946
0.024183861453024702 -0.5885001492764985 -0.12181522240183883 0.6842968850192394
0.0060587732976025875 -0.5973762243115794 -0.13587270151099323 0.6963559079007386
2.663187579251063e-06 -0.60493687196967 -0.150109359367708 0.7140626974573758
-0.005325298348443273 -0.6119866569582466 -0.1646311922429553 0.7370103005674749
-0.021286752070291414 -0.6180185934610636 -0.17923240753327246 0.7647270703954643
-0.04705576752784105 -0.6223644812027632 -0.1936161034206505 0.7967154216276431
-0.08164765844126039 -0.624579016134265 -0.20750461413200819 0.8324830903589638
-0.12392692577314436 -0.6244517234097917 -0.22066737305689954 0.8715649087810512
-0.17266199284177416 -0.6219954974034269 -0.23294183313039243 0.9135356295810512
-0.2266075386387341 -0.6174077090058324 -0.24424209850808343 0.9580156390269352
-0.2845876350797283 -0.6110121993590759 -0.2545544821697899 1.0046717098320925
-0.34555928020465054 -0.6031964926673502 -0.26392336221357277 1.0532146914396454
-0.4086472626873745 -0.5943572617552749 -0.27243263931110834 1.103395572676585
-0.4731517885724135 -0.5848613707751664 -0.28018761633955913 1.155000889675365
-0.5385363455113095 -0.575023683962971 -0.2873002918775629 1.2078480791515518
1.1537208201467357 -0.19597902899312913 0.00010865516397551807 1.24517800423347
1.0882207123877203 -0.21448686204312925 -4.122568911886443e-05 1.1939842273110806
1.021875761782041 -0.23488328709059791 -0.0005808714893449662 1.1441385710302063
0.9545185534348523 -0.2573513619124457 -0.0018221220743936 1.0958250162234213
0.885959916303129 -0.28205995097130343 -0.003874000906131505 1.0492552236961674
0.8159999210819928 -0.30913783403582645 -0.0068595523623896214 1.0046717098320928
0.7444518000254773 -0.33863297346399696 -0.010912675370624927 0.9623505735597612
0.6711882731238096 -0.37045374152556765 -0.016170351203452157 0.9226032029725866
0.5962206319421545 -0.40429327403682325 -0.022757982236791537 0.8857761430803859
0.5198172754050782 -0.4395491789280979 -0.030766208220245825 0.8522480524918005
0.44265296684304517 -0.4752697243167181 -0.04022050785229936 0.8224225021923848
0.3659481003253009 -0.5101774969662438 -0.05105099448098737 0.7967154216276432
0.29151853017803364 -0.5428207947168642 -0.06307713696143685 0.7755364696884716
0.22164784606913246 -0.5718546370011255 -0.07602382638302772 0.7592646642541819
0.15875929507090447 -0.5963634992509217 -0.08957351664693143 0.7482202261124646
0.10498916074243193 -0.6160769118212525 -0.10343728879530917 0.742636415046538
0.061844996418194575 -0.6313743092465521 -0.11741391178975635 0.742636415046538
0.030082904566009684 -0.6431025760405138 -0.13141478347881655 0.7482202261124646
0.00980327136274295 -0.6523238660188097 -0.14545519385879252 0.7592646642541819
0.0006658810330389708 -0.6601061874117686 -0.15962803339807768 0.7755364696884716
-0.002117813562209208 -0.6673345426554648 -0.1740584002148038 0.7967154216276432
-0.013553675665206929 -0.673908773373915 -0.18866376115193292 0.8224225021923847
-0.03432438054772241 -0.6792083888357262 -0.20319952619292334 0.8522480524918005
-0.0636794114048461 -0.6827628579771452 -0.21742233712800538 0.8857761430803859
-0.10074516755456964 -0.6842771372923657 -0.2311130347909452 0.9226032029725866
-0.14454313402584001 -0.6836348920375623 -0.2440949224638712 0.9623505735597612
-0.19403640766683228 -0.6808845592703796 -0.25624606828947855 1.0046717098320925
-0.2481892089852802 -0.6762084431968641 -0.26750325074694864 1.0492552236961674
-0.30602400751896347 -0.6698810052632961 -0.277857713565483 1.0958250162234213
-0.3666650817412449 -0.6622249904332321 -0.2873449883879656 1.1441385710302063
-0.42936359881683817 -0.6535729547592486 -0.29603194289019125 1.1939842273110806
-0.49350496084346934 -0.6442386118097397 -0.30400392147515704 1.24517800423347
1.1656313655025408 -0.23826390717632875 -0.00012179026393506696 1.2846650162412823
1.0990992665206116 -0.2590590262127353 -0.0007931154244181165 1.2351090141339773
1.031609453091865 -0.2817864682049679 -0.002124887321149301 1.1869915801918773
0.96299990902514 -0.3065869032296777 -0.004210870550142938 1.1404948083653992
0.8931009878722852 -0.3335680174080754 -0.0071556991588283105 1.0958250162234213
0.821752849930692 -0.3627749337828044 -0.011072550239892912 1.0532146914396456
0.7488376168313355 -0.3941486398795826 -0.01607779356907808 1.012923772135973
0.6743326457175806 -0.42747277729024324 -0.02228120975359389 0.975239771472966
0.5983898316114513 -0.46231490397696806 -0.02977062483274768 0.9404761120718226
0.5214387621490584 -0.4979783743766736 -0.0385911573395831 0.9089679228132497
0.444295822321154 -0.5334932072990142 -0.04872228101811829 0.8810645344353331
0.36823868021265177 -0.5676802727957756 -0.06006020548958406 0.8571180810055755
0.2949891742663139 -0.5993086103665284 -0.0724161629788128 0.8374680635965915
0.22656130432553967 -0.6273228954341733 -0.08553873303320066 0.8224225021923846
0.16498796870282653 -0.6510656615344222 -0.09915819176880894 0.8122373104525271
0.1120129306760325 -0.6704012544582019 -0.11303820777659496 0.8070965163352776
0.06886400079293205 -0.6856930557924193 -0.12701539032519168 0.8070965163352776
0.03617938531800168 -0.6976621810643411 -0.1410149216261831 0.8122373104525271
0.014078825662519896 -0.7072040758832088 -0.1550438815172289 0.8224225021923846
0.0023166134907921 -0.715232907045208 -0.16917250792585126 0.8374680635965915
-0.0004489828983980492 -0.7225793081429115 -0.18351236011183084 0.8571180810055755
-0.00796918803945811 -0.7294992374006111 -0.19807740896432918 0.8810645344353331
-0.024349993787520854 -0.7354832631729625 -0.21267926554814065 0.9089679228132497
-0.049002683408754716 -0.740065382656649 -0.22710786428541138 0.9404761120718226
-0.08124630926738927 -0.7429114241105172 -0.2411638190111485 0.975239771472966
-0.12030570043594137 -0.7438265245054774 -0.25467271253209645 1.012923772135973
-0.16533323532038954 -0.7427534425986427 -0.2674970354440813 1.0532146914396454
-0.2154463251947567 -0.739758881015867 -0.2795434587966665 1.0958250162234213
-0.2697708793318262 -0.7350091773878957 -0.2907644029858138 1.1404948083653992
-0.32748164805716584 -0.728739696377591 -0.30115432020867955 1.1869915801918773
-0.38783304062500346 -0.7212232851001148 -0.31074220359521476 1.2351090141339773
-0.4501776149049968 -0.712742374098531 -0.3195822767856201 1.2846650162412823
1.1762981646492547 -0.28328454386702645 -0.0010223322253692536 1.3261164381351267
1.108693149688702 -0.3062349403875837 -0.0024325019374383714 1.2781685649134806
1.0400399017471513 -0.3311138554880518 -0.004547740194154374 1.231734393034631
0.9701926949426273 -0.35801259244743144 -0.007458108175460254 1.1869915801918773
0.8990133130730239 -0.38697302085753205 -0.011260505293955652 1.1441385710302063
0.8263940558123886 -0.4179573619732842 -0.01605486861467234 1.1033955726765852
0.7522948199943631 -0.4508098066435311 -0.021937424300865118 1.0650047754334953
0.6767977200769237 -0.48521316312282614 -0.028990194876125554 1.0292294279705687
0.6001792986021457 -0.5206492549325891 -0.03726661330238675 0.9963513039664839
0.5229924207570094 -0.5563790896699111 -0.04677461865284029 0.966666068630432
0.4461372480930411 -0.5914645452230348 -0.05746102514123734 0.9404761120718226
0.37088771693266925 -0.6248506749713749 -0.0692033987631624 0.9180806110166262
0.29883763237735494 -0.6555098417846944 -0.08181611983617705 0.8997629471600872
0.23175083076710112 -0.6826176228665614 -0.09507364471740105 0.8857761430803858
0.17134175344842278 -0.7057033250312621 -0.10874657144661529 0.8763275940132983
0.11905260217619835 -0.7247190346800171 -0.12263927134893096 0.8715649087810513
0.07589992803312547 -0.7400064320356107 -0.13661689355948517 0.8715649087810513
0.04242968454293775 -0.7521866844038589 -0.15061541514675525 0.8763275940132983
0.018771034983063064 -0.7620240315527238 -0.16463648726079727 0.8857761430803858
0.004747798126577999 -0.7703079540351035 -0.1787337736448205 0.8997629471600872
3.4240983161802505e-06 -0.7777759782467186 -0.19299774775848166 0.9180806110166262
-0.004109491708021791 -0.7849033340276368 -0.20749730063449906 0.9404761120718226
-0.016623503164925446 -0.7913714029810404 -0.2221101010035436 0.966666068630432
-0.03706961407977697 -0.7967331314228228 -0.23665568105828774 0.9963513039664839
-0.06490697601785952 -0.8006421578757564 -0.25095656937451155 1.0292294279705687
-0.09951765928138405 -0.8028601385595486 -0.26484891299446667 1.0650047754334953
-0.14021302891435805 -0.8032600778415988 -0.2781925877410423 1.103395572676585
-0.1862545434016892 -0.801822249024556 -0.2908790242946552 1.1441385710302063
-0.2368833666978942 -0.7986218548577316 -0.30283551021582655 1.1869915801918773
-0.2913525496783722 -0.7938099115789273 -0.3140255552246788 1.231734393034631
-0.3489562248908526 -0.7875903589560489 -0.324445748540373 1.2781685649134806
-0.40905200034668465 -0.7801968186353646 -0.3341201329691096 1.3261164381351267
1.1857710687833851 -0.3306940625698004 -0.0027440008389264738 1.369353888825234
1.1170798944691627 -0.35564080774642604 -0.004884609838165809 1.3229739777038632
1.0472770363481214 -0.3824685784394369 -0.0077654391863647455 1.2781685649134806
0.9762418686215064 -0.41121597034591045 -0.011470374036176132 1.2351090141339773
0.9038765387948173 -0.44185935662239434 -0.016086082208081682 1.1939842273110806
0.8301325135091026 -0.47428457371373933 -0.021697222398904377 1.155000889675365
0.7550492066659165 -0.5082545098990068 -0.028379082469835438 1.118382956345788
0.6788054000983833 -0.5433774868109434 -0.03618742098430784 1.084370084772362
0.601780007733247 -0.5790856919839944 -0.0451460822583479 1.0532146914396456
0.5246116486346466 -0.6146371516012462 -0.055234307799588364 1.0251773278755294
0.4482378861973389 -0.6491556609497923 -0.0663772942796883 1.0005201560819887
0.37388953337698944 -0.6817164976839106 -0.07844456929125608 0.9794984806896114
0.30302023179300236 -0.7114697223150842 -0.0912598843471371 0.9623505735597612
0.23717088973148648 -0.7377725288390091 -0.10462285277717263 0.9492863851330428
0.17779670201024722 -0.7602900440737023 -0.11833762640585635 0.9404761120718227
0.1261049293475413 -0.7790316386350116 -0.13224044393347525 0.9360398792610909
0.08294925986889447 -0.7943155083324726 -0.14621841788075646 0.9360398792610909
0.048802092395075325 -0.8066821385405586 -0.1602161375010978 0.9404761120718227
0.023795899140998947 -0.8167908270455261 -0.17423164426752047 0.9492863851330426
0.007806096613567734 -0.8253289463589427 -0.18830627134718952 0.9623505735597612
0.0005458366776485157 -0.8329493675664654 -0.20251302578180946 0.9794984806896114
-0.001651936839744254 -0.8401946429084374 -0.21693556474512826 1.0005201560819885
-0.010744208042054044 -0.846997942676248 -0.23152421496418904 1.0251773278755294
-0.027426826832455137 -0.8529456099533712 -0.24612583612154468 1.0532146914396456
-0.0512608753617342 -0.8576943187119459 -0.26058407415939316 1.084370084772362
-0.08174790262078684 -0.8609850394589796 -0.2747490772939355 1.118382956345788
-0.11832741714760917 -0.8626477310596183 -0.2884855218383467 1.155000889675365
-0.1603863166805369 -0.8626019825894296 -0.30167973469753423 1.1939842273110806
-0.20727719000096426 -0.8608520010197815 -0.3142448467182484 1.2351090141339773
-0.25834159204963186 -0.8574759094611193 -0.32612331810020967 1.2781685649134806
-0.31293422002491844 -0.852610645769959 -0.3372867074635439 1.3229739777038632
-0.37044450304448323 -0.8464345454633518 -0.34773305337970273 1.369353888825234
1.1941198871911738 -0.38016776000480024 -0.005221479482177247 1.4142135623730951
1.1243554783218916 -0.40693376279602744 -0.00807670867759712 1.369353888825234
1.0534449125718885 -0.4354952964615164 -0.011697666231689954 1.326116438135127
0.981299421276619 -0.4658383417316995 -0.016160174639214084 1.2846650162412823
0.9078670827318477 -0.497878071334759 -0.02153907098448199 1.24517800423347
0.8331607956747115 -0.5314342747717532 -0.027902915406274494 1.207848079151552
0.7572955670226006 -0.5662063534226757 -0.03530667988640009 1.172881223399861
0.6805336791559892 -0.6017533745840294 -0.04378263151602113 1.1404948083653992
0.6033323006867136 -0.6374875605674707 -0.05333039004338181 1.1109145392079074
0.5263827140628532 -0.6726912364016312 -0.06390816237459171 1.084370084772362
0.45062548071105835 -0.7065653438345012 -0.0754280672459471 1.0610893034450664
0.3772252268808542 -0.7383101569224412 -0.08775858372689171 1.041291122036708
0.30749610508355624 -0.7672264836355369 -0.10073582239199481 1.0251773278755292
0.24278464510826672 -0.792813556905181 -0.11418253249843681 1.012923772135973
0.18433452653492474 -0.8148358725428094 -0.12793066398773056 1.0046717098320928
0.13316749258630514 -0.8333400883151987 -0.14184170060813522 1.0005201560819885
0.09000938944707351 -0.8486210888569284 -0.15581996034587334 1.0005201560819885
0.055273018296358785 -0.8611533280505748 -0.16981701377321076 1.0046717098320928
0.029090403779878954 -0.871510967250253 -0.18382850559125435 1.012923772135973
0.011375557055802574 -0.8802969442850049 -0.19788646227152001 1.0251773278755292
0.0018974187189648788 -0.8880919563257832 -0.21205030199951505 1.041291122036708
-0.0003480690306546534 -0.8954213220598098 -0.22639782737407982 1.0610893034450661
-0.00639637131727131 -0.9024490698099946 -0.24094030822703397 1.084370084772362
-0.019704466179191558 -0.9088324712808573 -0.25555634720147236 1.1109145392079074
-0.039908145875941575 -0.9142393826654452 -0.2701087084962409 1.1404948083653992
-0.06659923131495009 -0.9184043187690587 -0.2844623200142647 1.172881223399861
-0.09931831862619891 -0.9211328603978243 -0.2984904316763414 1.2078480791515518
-0.13755697300872002 -0.9223042236776248 -0.31208060878238053 1.24517800423347
-0.18076774035584225 -0.9218703133535352 -0.3251397515500404 1.2846650162412823
-0.2283796763274487 -0.9198505625192627 -0.337597502627441 1.3261164381351267
-0.27981667429412177 -0.9163228284769047 -0.349407698260831 1.369353888825234
-0.3345158903714645 -0.9114113799609908 -0.360547859702409 1.4142135623730951


==> figs/duality_map_p_1.75.txt <==
x y z c
0.4947128394139362 0.9650540656090947 0.5200566186879243 1.4142135623730951
0.4360617904120211 0.9616078001006115 0.5056545887330247 1.369353888825234
0.3783593743167055 0.9578063575347934 0.49098212369023697 1.326116438135127
0.3218550072375516 0.9535852768502638 0.4760212753278064 1.2846650162412823
0.2668597908460248 0.9488790672798626 0.46075768828827246 1.24517800423347
0.21376532653157376 0.9436244974703534 0.4451823791444801 1.207848079151552
0.1630738181671377 0.9377650445469059 0.42929377782189326 1.172881223399861
0.11545263194778616 0.9312567225083376 0.4130999998147389 1.1404948083653992
0.07185022938246541 0.9240758065994684 0.39662141330226697 1.1109145392079074
0.0338074120638822 0.9162302299778451 0.3798940194941898 1.084370084772362
0.004835122244669609 0.9077832337597045 0.3629766649834414 1.0610893034450664
-0.014911387431439634 0.8989065772552876 0.3459674155558794 1.041291122036708
-0.04898101805940867 0.8894717414946104 0.32884412085637943 1.0251773278755292
-0.09114969471651559 0.8792329528113138 0.3115520572161873 1.012923772135973
-0.13915174847074202 0.8680276048337029 0.2940812575890776 1.0046717098320928
-0.19174563046615917 0.8557419298069997 0.27644940427909803 1.0005201560819885
-0.24804083078134254 0.8423111413293902 0.25869834400643044 1.0005201560819885
-0.30730951484733576 0.8277229088044958 0.24089141227869537 1.0046717098320928
-0.3689202933520622 0.8120182305117676 0.22310956108501903 1.012923772135973
-0.4323162532133057 0.7952875940376618 0.20544604013175277 1.0251773278755292
-0.49701057176891456 0.7776622836573845 0.188000156826245 1.041291122036708
-0.56258769251033 0.7593021299938075 0.17087100870338584 1.0610893034450661
-0.6287041100453318 0.740381798260727 0.154152098106989 1.084370084772362
-0.6950862288658751 0.7210777742956846 0.13792748155662174 1.1109145392079074
-0.7615248979915524 0.7015576770418224 0.12226972414331455 1.1404948083653992
-0.8278674123153499 0.6819727213798521 0.10723957838439835 1.172881223399861
-0.894008209572931 0.6624533947857077 0.09288708724469145 1.2078480791515518
-0.9598794266423913 0.6431078872063842 0.07925374901729405 1.24517800423347
-1.0254421653479484 0.624022568758678 0.06637545472277259 1.2846650162412823
-1.0906789520524167 0.6052637877020799 0.05428608584447266 1.3261164381351267
-1.1555875683689183 0.5868803703942262 0.043021945574988264 1.369353888825234
-1.2201762218875962 0.5689063647432925 0.032627689481646176 1.4142135623730951
0.5222166171243912 0.9059359706126823 0.5006480934404133 1.369353888825234
0.4627958820323919 0.9027925129891531 0.48650457877257436 1.3229739777038632
0.404175150504782 0.8993346766199075 0.4720934292907632 1.2781685649134806
0.3465856806351142 0.8954924657412042 0.4573918097449315 1.2351090141339773
0.2903192666108565 0.8911920087437227 0.4423795819553484 1.1939842273110806
0.2357458758631694 0.8863586832142842 0.427041283918526 1.155000889675365
0.1833403117587758 0.8809216623932965 0.4113685140552927 1.118382956345788
0.1337276133592515 0.8748201356434986 0.3953626705581858 1.084370084772362
0.08777314942819057 0.868011603729583 0.3790380203168886 1.0532146914396456
0.04680266089740444 0.8604834250721012 0.36242533787010045 1.0251773278755294
0.013375835449350672 0.8522726735320421 0.3455777687569961 1.0005201560819887
-0.006364000798182735 0.8435305527545275 0.32859205409616227 0.9794984806896114
-0.037312054802338165 0.8342789194943643 0.31150838497921673 0.9623505735597612
-0.07803766712645242 0.8242205394560157 0.294252992673345 0.9492863851330428
-0.12531344526341953 0.8131556221061675 0.27680645497838696 0.9404761120718227
-0.17761648376519723 0.80094670524143 0.25918486944252583 0.9360398792610909
-0.23390739067198804 0.7875158427820236 0.24143418796724325 0.9360398792610909
-0.29335324408727925 0.7728489662310413 0.22362670461999862 0.9404761120718227
-0.35523852870104744 0.7569969462296456 0.20585599193246554 0.9492863851330426
-0.41893792207939123 0.740070123332816 0.18822986594970154 0.9623505735597612
-0.4839118603232542 0.7222262414547879 0.17086219575456582 0.9794984806896114
-0.5497082344704729 0.7036539027978904 0.15386490225356475 1.0005201560819885
-0.6159624805968109 0.6845547336926647 0.13734143584184574 1.0251773278755294
-0.6823932509453514 0.6651273027952354 0.12138255223311753 1.0532146914396456
-0.748793774936576 0.6455548179275791 0.10606459908653203 1.084370084772362
-0.8150204359600886 0.6259973412897804 0.09145003894887334 1.118382956345788
-0.8809803965511094 0.6065882052890113 0.0775896969629514 1.155000889675365
-0.9466197667758471 0.587433708076242 0.06452623847654221 1.1939842273110806
-1.011913243435395 0.5686149955223444 0.0522985980143725 1.2351090141339773
-1.0768556181457392 0.550191147938325 0.04094747309714343 1.2781685649134806
-1.1414551753142028 0.5322027283082414 0.030522677257023838 1.3229739777038632
-1.2057287894708473 0.5146753033164851 0.021094628953164957 1.369353888825234
0.5504196587437493 0.8465339361133594 0.4809611750184991 1.326116438135127
0.4903243469734909 0.8436644566535277 0.4670867529175732 1.2781685649134806
0.43087892465084754 0.8405309603692114 0.4529525388572243 1.2317343930346312
0.3722934191474696 0.8370597167174887 0.4385308803198796 1.1869915801918773
0.31483719762951945 0.8331698064748967 0.4237955487936106 1.1441385710302063
0.25885616278047924 0.8287757788685425 0.4087238348543485 1.1033955726765852
0.20479738921737323 0.8237920153164378 0.3932992431987121 1.0650047754334953
0.1532483488056615 0.8181391764512411 0.3775147566273895 1.029229427970569
0.10500922157435075 0.8117531466562738 0.3613765928052413 0.9963513039664839
0.061254787534667586 0.8045973031511591 0.34490848406673746 0.966666068630432
0.024021449325830016 0.7966812273651395 0.32815732440265727 0.9404761120718226
-0.00021169613205777424 0.788106887205998 0.31120765150659985 0.9180806110166262
-0.02618851516024171 0.7790385828095958 0.2941623787595978 0.8997629471600873
-0.06511882172759778 0.7691779623407972 0.2769481373147278 0.8857761430803859
-0.11152889216851045 0.7582712915973302 0.25952974211538143 0.8763275940132983
-0.1634920846363006 0.7461500144483456 0.2419201776102 0.8715649087810513
-0.21977770748553932 0.7327190610006781 0.22416996208062856 0.8715649087810513
-0.279423091879761 0.7179622309127683 0.20636238485084862 0.8763275940132983
-0.3416106048662487 0.7019434759988743 0.18860675370137156 0.8857761430803858
-0.40563347926025217 0.684798939376128 0.1710289071685978 0.8997629471600873
-0.4708915325503909 0.6667198871536648 0.1537602926713407 0.9180806110166262
-0.5368932933360945 0.6479300671425976 0.1369276756638089 0.9404761120718226
-0.603254481582296 0.6286624103127848 0.12064531560800662 0.966666068630432
-0.6696900055902091 0.6091393337963714 0.10501058900821843 0.9963513039664839
-0.7360005942385128 0.5895590219570307 0.09010308554204878 1.029229427970569
-0.8020567228515677 0.5700880519412692 0.0759865615156258 1.0650047754334953
-0.8677824285749226 0.5508593370818068 0.06271295035283303 1.1033955726765852
-0.9331408021121206 0.5319737744892377 0.050327846817223514 1.1441385710302063
-0.9981220260707473 0.5135040118160963 0.03887741896452903 1.1869915801918773
-1.0627341287408092 0.49549909187319024 0.028417665032401535 1.231734393034631
-1.126996213336381 0.4779891529401312 0.01902904576648932 1.2781685649134806
-1.19093376401637 0.46098972804027977 0.010846027356995091 1.326116438135127
0.5792579129409553 0.7868726144192534 0.46096841478965206 1.2846650162412823
0.518596050361652 0.784234290652026 0.4473692837100057 1.2351090141339773
0.45843563759566636 0.7813914914183813 0.4335239797036311 1.1869915801918773
0.3989619672693033 0.7782694077492699 0.41940049894187453 1.1404948083653992
0.34041788989365956 0.7747824474007947 0.40496659865906626 1.0958250162234213
0.2831211549099737 0.7708360085579604 0.3901918498951014 1.0532146914396456
0.2274882493041566 0.7663301959496224 0.3750505216560576 1.012923772135973
0.17406996206546288 0.7611660886404747 0.3595253424891121 0.975239771472966
0.12361188125862031 0.7552551595929042 0.3436120796084589 0.9404761120718226
0.07717821927678854 0.7485325899696718 0.3273248307728815 0.9089679228132497
0.036480762540213596 0.7409764741525974 0.31070231482392624 0.8810645344353331
0.005334849538887301 0.7326434250447249 0.29381853542889036 0.8571180810055755
-0.01584366754892081 0.7237440259782082 0.2768045291797634 0.8374680635965915
-0.052453319957900625 0.7140991739803296 0.2596361231173233 0.8224225021923846
-0.09781278667807278 0.703371818341013 0.24225061578805634 0.8122373104525271
-0.14937362272875115 0.6913515082134725 0.22465528780165234 0.8070965163352776
-0.20565264071325337 0.6779204411329283 0.2069056542910692 0.8070965163352776
-0.26552433537449843 0.6630597623486 0.18909870106881352 0.8122373104525271
-0.32804546814418384 0.6468510843145575 0.17136367233216826 0.8224225021923846
-0.3924114690017998 0.6294646100386427 0.15384898887750362 0.8374680635965915
-0.4579525955966427 0.6111344834935711 0.13670743362349858 0.8571180810055755
-0.524136065814793 0.5921273948319643 0.12008284436692773 0.8810645344353331
-0.590561205326193 0.5727121036689957 0.10410092174387646 0.9089679228132497
-0.6569453793037594 0.5531357415913247 0.08886520741292092 0.9404761120718226
-0.7231036908576797 0.5336093490618964 0.07445781705976993 0.975239771472966
-0.7889267568339351 0.5143020698038354 0.06094375594276621 1.012923772135973
-0.8543600058305475 0.4953417624770724 0.04837769851849095 1.0532146914396454
-0.9193863922235462 0.4768194481787924 0.03681281887746328 1.0958250162234213
-0.9840130821674162 0.45879545543813915 0.026312652807779165 1.1404948083653992
-1.0482618457690929 0.4413058243225671 0.01697006504080821 1.1869915801918773
-1.1121625506087842 0.42436817555872464 0.008947490635339329 1.2351090141339773
-1.17574921327126 0.4079867443302661 0.0026082482688240165 1.2846650162412823
0.6086440190891383 0.7269984927630372 0.44064461538843736 1.24517800423347
0.5475351461038256 0.7245325508991024 0.42732100093997893 1.1939842273110806
0.4867852343454233 0.7219294158403708 0.41377106020468213 1.1441385710302063
0.42655131545483205 0.7191167353204048 0.3999594157690806 1.0958250162234213
0.3670450098877591 0.7160078551293283 0.3858484590265245 1.0492552236961674
0.3085503531220303 0.7125022187610298 0.37140011827585145 1.0046717098320928
0.2514478105376892 0.7084877748505235 0.35657868367446205 0.9623505735597612
0.19624833555969542 0.7038463340196907 0.3413548884601785 0.9226032029725866
0.14364684647048998 0.6984628755973745 0.32571131233500394 0.8857761430803859
0.09462146835748689 0.6922398105763639 0.30964899279539937 0.8522480524918005
0.05066824427174439 0.6851177245747496 0.29319515437292365 0.8224225021923848
0.01462248050039156 0.6771085603724412 0.2764134845530513 0.7967154216276432
-0.006722815673780918 0.6683890246343576 0.2594335965290408 0.7755364696884716
-0.04013055456170576 0.6589765955209849 0.24231518686061762 0.7592646642541819
-0.08418573854326798 0.6484535144913509 0.2249683888916552 0.7482202261124646
-0.13526272109621593 0.6365507170826925 0.20739014362276942 0.742636415046538
-0.1915333332101094 0.6231195055423895 0.1896412502003331 0.742636415046538
-0.25166373547671506 0.6081376621981177 0.17183604985477943 0.7482202261124646
-0.3145538501476338 0.5917111592466415 0.1541295148715488 0.7592646642541819
-0.37928063448637755 0.5740559324807036 0.13669874902838627 0.7755364696884716
-0.4450950160886929 0.555461461440121 0.11972252592136928 0.7967154216276432
-0.5114228297499847 0.5362466899108544 0.10336405963856163 0.8224225021923847
-0.5778534411164544 0.5167203276048378 0.08776066015163159 0.8522480524918005
-0.6441158281981287 0.4971532871625446 0.07302111730002532 0.8857761430803859
-0.7100483429024949 0.47776500446964665 0.05922948818957776 0.9226032029725866
-0.7755686776784595 0.4587210831216861 0.04645331330437653 0.9623505735597612
-0.8406481758198907 0.44013810596030056 0.03475506039199256 1.0046717098320925
-0.905292035594023 0.422091819003088 0.024207640583156845 1.0492552236961674
-0.9695252351382146 0.4046260584990635 0.014919508432519817 1.0958250162234213
-1.0333832488179124 0.38776097254141234 0.00709113998975389 1.1441385710302063
-1.0969066976833994 0.3715000074698281 0.0012372866084705055 1.1939842273110806
-1.1601398715495277 0.35583576804056 -0.0024014678703704515 1.24517800423347
0.6384646921504854 0.6669869874049659 0.4199693384404273 1.207848079151552
0.5770368297013055 0.6646175945490835 0.40691387625989295 1.155000889675365
0.5158366381365809 0.6621832200840756 0.39365812037336523 1.1033955726765852
0.4549899550202876 0.6596182150360463 0.38016487811583816 1.0532146914396456
0.3946724825194888 0.656839735020678 0.3663925732267478 1.0046717098320928
0.3351280525062148 0.6537463025093867 0.3522964191111745 0.9580156390269354
0.2766933590438983 0.6502181131671521 0.3378307900246802 0.9135356295810514
0.21983220602791825 0.6461203894904527 0.32295321860254433 0.8715649087810513
0.1651859788953005 0.6413113871589555 0.30763036258365767 0.832483090358964
0.11365836061670219 0.6356567737274729 0.2918460346712425 0.7967154216276432
0.0665924905413369 0.6290521976805524 0.27561108581784227 0.7647270703954645
0.02629135793687365 0.6214578678849093 0.2589753750325994 0.7370103005674751
-0.00016465254715604375 0.612972023382443 0.24205039561624436 0.714062697457376
-0.02829120906284174 0.6038007691921053 0.22498307406563914 0.6963559079007389
-0.07067760025850296 0.5935114240760284 0.20768210301748952 0.6842968850192396
-0.12116165319813835 0.5817469948646268 0.19012466537280123 0.6781869690847948
-0.17742133819155895 0.5683155957995103 0.17237673295568776 0.6781869690847948
-0.2378500727513753 0.5531906604408643 0.15457508093867459 0.6842968850192396
-0.30114852947935544 0.5365126013207385 0.13690859529359897 0.6963559079007389
-0.3662489697614152 0.5185599122306283 0.11959133874437612 0.714062697457376
-0.4323131439252133 0.499694000187335 0.10283375573691057 0.7370103005674751
-0.49872907741783234 0.48029664681509193 0.08682052020942896 0.7647270703954644
-0.5650873386135677 0.46071902743608106 0.07169994091843462 0.7967154216276432
-0.6311414367530587 0.4412516694248478 0.05758481630606704 0.832483090358964
-0.6967638354729385 0.4221145231392672 0.044561736345061505 0.8715649087810513
-0.7619066275139474 0.40346087061093505 0.03270604653355556 0.9135356295810513
-0.8265709890206295 0.3853881825680369 0.022102628358534545 0.9580156390269353
-0.8907857645365734 0.3679508800675258 0.012879942129671175 1.0046717098320928
-0.9545937556837428 0.35117220599230575 0.005292329677736496 1.0532146914396456
-1.0180443599019247 0.3350542289001547 0.00016708967787763192 1.1033955726765852
-1.0811885144257276 0.3195849544920367 -0.004115101283800179 1.155000889675365
-1.1440537462226341 0.3047376331156692 -0.01082289923713167 1.207848079151552
0.6685795153234405 0.6069504012404244 0.39893009892225995 1.172881223399861
0.6069641970947824 0.6045850799715161 0.386126454818616 1.118382956345788
0.5454622367755398 0.6022275404089996 0.3731539778728186 1.0650047754334953
0.4841667211764181 0.599823347763705 0.3599757635266026 1.012923772135973
0.4232137628641183 0.5972992946511329 0.34654850799526 0.9623505735597612
0.36280064041978716 0.5945598722086644 0.3328227697560284 0.9135356295810514
0.3032110951246706 0.591484749889445 0.3187443791958246 0.8667760543577034
0.24485066689960217 0.5879287924771296 0.30425768223878713 0.8224225021923846
0.18829728917632174 0.5837268795959536 0.28931138850887056 0.7808850604458196
0.1343795713637249 0.5787064095408783 0.27386764433330046 0.742636415046538
0.08432067864403855 0.5727106152345548 0.2579144618213765 0.7082096258096823
0.04009650093075828 0.565636396077881 0.2414811776948877 0.6781869690847948
0.005998872556422435 0.5574998096069791 0.22465954463361765 0.6531760235908577
-0.017176660290135287 0.548560161464938 0.20763700375689564 0.6337704098189839
-0.057333373896040166 0.5385387520942438 0.19039038981336098 0.6204962600539143
-0.10707370470000871 0.5269394270725488 0.1728587368207765 0.6137515351754983
-0.16331882103875597 0.5135077784505967 0.1551120837965901 0.6137515351754983
-0.22409491256563502 0.49821147544464106 0.13731689238854788 0.6204962600539143
-0.28784442979484515 0.48124104084622144 0.11970786610269238 0.6337704098189838
-0.3533217432432413 0.46296226435846943 0.1025473925150787 0.6531760235908577
-0.41959135891917476 0.44383036557302025 0.08608427905316629 0.6781869690847948
-0.4860137116643137 0.4243007512900915 0.0705259488798455 0.7082096258096822
-0.5521985944050499 0.4047656829496182 0.056030065723660566 0.742636415046538
-0.6179413004728035 0.38552577523265313 0.04271284433028309 0.7808850604458196
-0.6831606787751786 0.3667889813574973 0.030668460257726328 0.8224225021923846
-0.7478499424472363 0.3486845461329858 0.019997616133912197 0.8667760543577033
-0.8120425688494104 0.3312817467040929 0.010855105742984834 0.9135356295810512
-0.8757911838153073 0.31460766313673816 0.0035758403499760003 0.9623505735597612
-0.939157382342505 0.29866208090753954 -0.0006074663187147848 1.012923772135973
-1.0021962949864114 0.28342511086179917 -0.006118912424354029 1.0650047754334953
-1.0649386703995856 0.26886191199770954 -0.013422451905187522 1.118382956345788
-1.1274175148403955 0.25493652817981455 -0.021715654331587335 1.172881223399861
0.698821977709066 0.5470461869853136 0.3775261249224257 1.1404948083653992
0.6371473060943886 0.5445785113953695 0.3649482211643399 1.084370084772362
0.5754941741573266 0.5421860835051471 0.35223673234559616 1.029229427970569
0.5139235440731234 0.5398296879009802 0.33935748984852965 0.975239771472966
0.45253052961908924 0.5374517460632524 0.32626844568481495 0.9226032029725866
0.39146130561298126 0.5349708833348069 0.31291881322164605 0.8715649087810513
0.3309378874611953 0.5322762826648625 0.2992490213772491 0.8224225021923846
0.2712941377431262 0.5292231972695034 0.2851923392804746 0.7755364696884715
0.2130280539822608 0.5256322279321538 0.2706794089813482 0.7313409063712667
0.15687982143341128 0.5212965187224939 0.25564715401227817 0.6903527277107322
0.10396057486384591 0.5160023781357431 0.24005325705538155 0.6531760235908577
0.05602216033277615 0.5095694533807891 0.22389638606103218 0.6204962600539143
0.01635053577588841 0.5019198451274367 0.20724213881956766 0.5930573003500076
-0.0072701636011708315 0.4932418460824985 0.19027398235030532 0.5716143595699791
-0.04422443932862815 0.48352598172288036 0.1730912468837966 0.5568605323107119
-0.09300380683383433 0.4721266760973723 0.1555921819859624 0.549335044062142
-0.14922889268798292 0.45869468521453227 0.137847284500596 0.549335044062142
-0.2104136981098918 0.44318979919176227 0.12006341353808397 0.5568605323107119
-0.27465820161306975 0.4258779421049865 0.1025389783611862 0.571614359569979
-0.3404975187110634 0.4072492592095906 0.08560042829802744 0.5930573003500076
-0.4068967771708094 0.38788078301813095 0.0695422281106371 0.6204962600539143
-0.4732105399456839 0.36830960170229204 0.05459412004066845 0.6531760235908576
-0.5390950763040204 0.34895974802468493 0.04092092208378948 0.6903527277107322
-0.6044087531471027 0.3301242245907264 0.028646210709502556 0.7313409063712667
-0.6691288958738429 0.31198090969793457 0.017892603909289834 0.7755364696884715
-0.7332943965648956 0.29462080406878854 0.008850682242490537 0.8224225021923846
-0.7969714713517357 0.2780758105588071 0.001986104689382783 0.8715649087810512
-0.8602378058832414 0.26234145855007984 -0.001999673438919071 0.9226032029725866
-0.9231510439005766 0.24738587158594588 -0.008412511786105458 0.975239771472966
-0.985750151432447 0.23316447579991237 -0.016289306350419766 1.0292294279705687
-1.0480758327937159 0.21963212658008002 -0.025041533479679925 1.084370084772362
-1.1101652957737496 0.20674414677484085 -0.03439937934220629 1.1404948083653992
0.7290035699773652 0.4874846518888074 0.35577237061861317 1.1109145392079074
0.6673856965738826 0.4847999024451118 0.3433846532507689 1.0532146914396456
0.6057241874022342 0.4822458029718581 0.3308998469208233 0.9963513039664839
0.5440512499012189 0.47980084253296756 0.3182889162596785 0.9404761120718226
0.4824230465181262 0.47742790902078974 0.3055144035471751 0.8857761430803859
0.42093393105953747 0.4750677496424041 0.29252848955606187 0.832483090358964
0.35973872591528333 0.4726307574230322 0.2792712448026184 0.7808850604458196
0.29908724267717746 0.46998772421145213 0.26566985580532 0.7313409063712667
0.239377180361582 0.4669616446495619 0.25164029936512466 0.6842968850192396
0.18123487064431323 0.46332519320119747 0.2370938164611826 0.6403042981057809
0.12564243907095712 0.45881199932754907 0.2219511823581835 0.6000346850883315
0.07416712875517216 0.4531530957557426 0.20616724776507536 0.5642856672430936
0.0295521690745039 0.44615193007283105 0.18976605370805047 0.5339659792660274
-0.00011760896225430276 0.43783715955888786 0.17289313972588888 0.5100447838981257
-0.031471991974740404 0.42845950438819774 0.155781673870394 0.4934535013154308
-0.07895971298581057 0.41730670574359763 0.13832472200714044 0.4849450444636422
-0.13515618628276616 0.4038742276588743 0.12058232517174945 0.4849450444636422
-0.1968272808865103 0.3881106505887345 0.10281820339930098 0.4934535013154308
-0.2616064069724393 0.3703999373075917 0.08542238481741155 0.5100447838981257
-0.327760281420986 0.35141289509268436 0.06880712947253267 0.5339659792660274
-0.39416722758225564 0.3318814449547949 0.05331912444775259 0.5642856672430936
-0.46021636454595305 0.3124228676905575 0.03920741059940763 0.6000346850883314
-0.5256484273470899 0.2934692661794251 0.026645226202348177 0.6403042981057809
-0.5904078493004498 0.2752772732628835 0.015787591684667507 0.6842968850192396
-0.6545393683003252 0.25797134392445553 0.006875783403579734 0.7313409063712667
-0.7181287600616724 0.24158953568547442 0.0006212227724937237 0.7808850604458195
-0.7812736347892745 0.22611905034975582 -0.003810910333924072 0.8324830903589638
-0.8440356014316617 0.21151114014731406 -0.011012543035578803 0.8857761430803859
-0.9064664108454142 0.1977080585262074 -0.019452953915943236 0.9404761120718226
-0.9686158819400215 0.18465201658927458 -0.028665842523894123 0.9963513039664839
-1.0305275481677858 0.172287235390705 -0.03841701554884848 1.0532146914396456
-1.0922383507349311 0.16056155701601352 -0.0485652135229332 1.1109145392079074
0.7589214748151044 0.4285350441776871 0.3337032527469972 1.084370084772362
0.6974554832952072 0.42551915932092244 0.32146239786224123 1.0251773278755294
0.6359088935488527 0.4226706877939977 0.3091590060262727 0.966666068630432
0.5742912515229055 0.41998579373224404 0.29677098152453035 0.9089679228132497
0.5126258866588245 0.41744989287303264 0.28426843572274674 0.8522480524918005
0.4509601887703279 0.4150313446230846 0.2716110486525067 0.7967154216276432
0.38938303553553316 0.4126723142557287 0.25874487378304617 0.742636415046538
0.32805416873886906 0.4102762488195973 0.245598965201574 0.6903527277107322
0.26725320085296955 0.407692354071145 0.23208296853014226 0.6403042981057809
0.20746022298003777 0.40470009202962043 0.2180882594497747 0.5930573003500077
0.14948728352600474 0.4010022398220784 0.20349737040804872 0.5493350440621421
0.09470082787187799 0.39624372181177675 0.1882083680650559 0.5100447838981257
0.045480608568784095 0.3900821866663076 0.17217982962184405 0.4762846148462388
0.00697757816794007 0.3823462741914167 0.15549807821187048 0.44930284765110073
-0.019303196266111565 0.37331957855847003 0.13845710902527295 0.4303762601331076
-0.06495435253453802 0.36247625993385735 0.12105588934167456 0.42059370356146125
-0.12110791097397154 0.3490430548107011 0.10331722752881645 0.42059370356146125
-0.1833639017344704 0.33295166726465186 0.0855882437666876 0.4303762601331076
-0.2487001029898682 0.31477969309101717 0.06839604928487347 0.4493028476511006
-0.31506405491052847 0.2954642310079563 0.05226802989457687 0.4762846148462388
-0.3812921014769919 0.2759229587091221 0.03760595068449588 0.5100447838981257
-0.4468757844934818 0.2568282489030756 0.02467495538015185 0.549335044062142
-0.5116868027270566 0.23857363682783236 0.013682579460045178 0.5930573003500077
-0.5757745300607698 0.2213386823976526 0.004946106083962323 0.6403042981057809
-0.6392545313399844 0.2051694816165733 -0.00022776678022628764 0.6903527277107322
-0.7022471894048163 0.19003680132592313 -0.006007202102386084 0.742636415046538
-0.7648250578407613 0.17586867497280087 -0.013951186539333542 0.7967154216276431
-0.8270567758609335 0.16258806516132854 -0.022954079072117595 0.8522480524918005
-0.8890029855427851 0.15011970432254576 -0.03263120707041207 0.9089679228132497
-0.9507142142472533 0.1383933663327181 -0.04277814058374571 0.966666068630432
-1.0122317106397305 0.1273454819328257 -0.053269599865924444 1.0251773278755294
-1.0735888941861293 0.11691957186971068 -0.06402263777865169 1.084370084772362
0.7883698068127032 0.3705290659524621 0.311375404559224 1.0610893034450664
0.727121527076542 0.36708061496149813 0.2992336674752078 1.0005201560819887
0.6657819776991082 0.363812880647162 0.2870587037200688 0.9404761120718226
0.6043460152106295 0.36073661674209456 0.2748360467245278 0.8810645344353331
0.5428137791445403 0.35785772072037586 0.26254513362190063 0.8224225021923848
0.4811965072025456 0.3551725953357867 0.2501566192395094 0.7647270703954645
0.419527479887491 0.35266043811071107 0.23762857548990027 0.7082096258096823
0.35788253091329825 0.3502708155583338 0.2249013488963697 0.6531760235908577
0.29641828456199565 0.34790460816021324 0.21189125238998863 0.6000346850883315
0.23544272626683352 0.34538734271213 0.19848454316847888 0.5493350440621421
0.17554326559849348 0.3424385394096787 0.18453621953442476 0.5018177156807757
0.11781579618152731 0.3386534229022016 0.1698838535008212 0.45847323882425467
0.06429372167020221 0.333537338847311 0.1543929566521484 0.42059370356146125
0.019067943949334712 0.32666095213591384 0.13804859143392897 0.3897756765675669
-0.008222036407391466 0.3180779933133699 0.12111080868942754 0.3677985242255284
-0.051011011386024874 0.30762979781845734 0.1037848418832019 0.3563019682963633
-0.10709591070852759 0.29419543853187574 0.0860521165466107 0.3563019682963633
-0.1700610444142959 0.27767873839169077 0.06838835567817358 0.3677985242255284
-0.23593025976754944 0.2589928284727543 0.051535396922116776 0.3897756765675668
-0.30230350353980195 0.23946681307351303 0.0361721675596938 0.42059370356146125
-0.36808408654084834 0.2202079159978171 0.02275144366690401 0.45847323882425467
-0.432965756153663 0.20187000039278122 0.011577567235422857 0.5018177156807756
-0.4969949672765431 0.18473198588627002 0.00309164442240014 0.5493350440621421
-0.5603343420064247 0.16885022427419016 -0.0016105745187337728 0.6000346850883315
-0.6231309527704159 0.15416421575927755 -0.0086082685377315 0.6531760235908577
-0.685482067549104 0.14056849258963913 -0.017278769611758046 0.7082096258096822
-0.7474770012446632 0.12795667023285162 -0.02684821675795652 0.7647270703954643
-0.8091889093582815 0.11622928095228867 -0.03699313071795978 0.8224225021923848
-0.8706755068680526 0.10529756493916156 -0.04753615912718287 0.8810645344353331
-0.9319818047198584 0.09508440372825647 -0.05836817497324343 0.9404761120718226
-0.9931428605098369 0.08552382568258625 -0.06941730691770702 1.0005201560819887
-1.0541860784527384 0.07655994964535613 -0.08063396107842671 1.0610893034450664
0.8171535298976058 0.31386147836014017 0.2888687013878545 1.041291122036708
0.7561540837565842 0.30990562854393533 0.2767787558105101 0.9794984806896114
0.695073418033372 0.3061189203834974 0.26467702838417045 0.9180806110166262
0.6338999504648859 0.302520901841532 0.25255598287168474 0.8571180810055755
0.5726218543547127 0.2991315809596627 0.24040425176310906 0.7967154216276432
0.5112290701357656 0.2959693028225523 0.22820455924424574 0.7370103005674751
0.4497179214152705 0.29304642246003226 0.21593043912643717 0.6781869690847948
0.38810129674532934 0.2903608924713407 0.2035410719668433 0.6204962600539143
0.3264307499407315 0.28788050551978056 0.19097334975580704 0.5642856672430936
0.26484411057841795 0.2855147141449678 0.17813043094806713 0.5100447838981257
0.2036671119847383 0.2830682015490573 0.16486778476410038 0.45847323882425467
0.1436263082169492 0.2801769867897371 0.1509841796190748 0.41057813101154367
0.08628538759349305 0.2762585929561807 0.1362412782847828 0.3677985242255284
0.035003073858117 0.2705843822187579 0.12045886426841378 0.3321171013221613
-7.056537735258486e-05 0.2627022957353326 0.10373588383553328 0.3060268703388754
-0.03717629738950349 0.25275709719911005 0.08650991403846045 0.29210919800443275
-0.09314103062658698 0.23932074363758946 0.06878746161694954 0.29210919800443275
-0.15696384418346354 0.22223996238455493 0.05125343089044691 0.3060268703388753
-0.2232300018634029 0.20304644459879048 0.03500352966940617 0.3321171013221612
-0.2892608095249742 0.18361977902726886 0.020904316784277656 0.3677985242255284
-0.3542447095802698 0.16516636395773004 0.0094725550108005 0.41057813101154367
-0.41819189242392785 0.1481684884467012 0.0013805091758130994 0.4584732388242546
-0.48134061416763435 0.1326940452004928 -0.0036144028463646334 0.5100447838981257
-0.5438798465072485 0.11862483511572441 -0.011671772349565955 0.5642856672430936
-0.6059486026237899 0.10580119679791664 -0.02107007560375234 0.6204962600539143
-0.6676616926149201 0.09407197978602416 -0.031211465897043014 0.6781869690847947
-0.7291055953891058 0.08330466823558785 -0.041824515296674816 0.7370103005674749
-0.7903441575342681 0.07338780172899419 -0.05275910404540393 0.7967154216276432
-0.8514244802203336 0.06422963736387582 -0.06392363049999436 0.8571180810055755
-0.9123815548780612 0.05575565875621499 -0.07525857125073727 0.9180806110166262
-0.9732416471523394 0.04790605841732027 -0.08672344438180618 0.9794984806896114
-1.0340247055655203 0.04063362121638954 -0.0982897251474898 1.041291122036708
0.8451033300524555 0.2589887871981848 0.26628499235428427 1.0251773278755292
0.7843479571141088 0.2544916757369609 0.25420566796644933 0.9623505735597612
0.7235338166580964 0.2501304125145137 0.2421269775573864 0.8997629471600873
0.6626495551608385 0.24592622146257775 0.23004641497044898 0.8374680635965915
0.6016813449867329 0.24190400586286886 0.2179597545037176 0.7755364696884716
0.5406126584704005 0.2380924936316091 0.2058599109654659 0.714062697457376
0.47942463201472235 0.23452362058927365 0.19373496583379451 0.6531760235908577
0.41809815578211285 0.231230036029478 0.18156468468487036 0.5930573003500076
0.35662065043431423 0.2282382397822358 0.16931428228539516 0.5339659792660274
0.2950053187454982 0.22555190149481985 0.15692322661179284 0.4762846148462388
0.23334357303938205 0.2231140346339888 0.14428564770258992 0.42059370356146125
0.17194554604552695 0.2207277400280252 0.1312193734577884 0.3677985242255284
0.11170935083540494 0.21791543416979556 0.11743213970372483 0.3193385463423118
0.05506199296510025 0.21377046238631847 0.10254345419455257 0.277494363452988
0.0087637859789579 0.2071526226283031 0.08632512501086646 0.24567010018915836
-0.023559200086167683 0.19783714135867614 0.0692273676724965 0.22809896167307986
-0.07928335758379175 0.18439688681362143 0.05152502697955818 0.22809896167307986
-0.14410438130840436 0.16656466672911166 0.034277918578970216 0.24567010018915833
-0.21038047891768608 0.14708388980828263 0.019194938768689048 0.2774943634529879
-0.2755236630068766 0.12846272752267895 0.007367542786178172 0.3193385463423118
-0.33934811996730824 0.11168474296671822 5.5696559292543285e-05 0.3677985242255284
-0.40222209310012413 0.09682764912361567 -0.006218436096369788 0.42059370356146114
-0.46441559348045425 0.0836599477950313 -0.015301385381933525 0.4762846148462388
-0.5261310205134205 0.0719271205784786 -0.02543576819460497 0.5339659792660274
-0.5875121507835368 0.06141039464140592 -0.03614931446623633 0.5930573003500076
-0.6486564605199726 0.051934927542135974 -0.047222164184413905 0.6531760235908576
-0.709630098238492 0.043365512365945026 -0.05853444430612897 0.7140626974573758
-0.7704786061078976 0.03559974729951809 -0.07001460176782652 0.7755364696884716
-0.8312339381773232 0.02856212151085106 -0.08161716580178699 0.8374680635965915
-0.891918971189028 0.0221999834061066 -0.0933118380940743 0.8997629471600872
-0.952550420709947 0.01648179402527575 -0.10507765507770343 0.9623505735597612
-1.0131407585564607 0.01139849898981089 -0.11689965873267753 1.0251773278755292
0.8720891864964486 0.20642918694313958 0.24374438863485423 1.012923772135973
0.8115410597427141 0.201411201995313 0.23164636030871255 0.9492863851330428
0.7509597799407319 0.19648202870530418 0.21955313886905783 0.8857761430803859
0.690337942014423 0.19165821883325612 0.20746480672215328 0.8224225021923846
0.6296659100014012 0.18696047747363695 0.19538109147050015 0.7592646642541819
0.5689310065158517 0.1824148920644575 0.18330101680823105 0.6963559079007389
0.5081164133341298 0.1780544762469029 0.17122222842503246 0.6337704098189839
0.4471997857295202 0.17392092876984128 0.15913965852079545 0.5716143595699791
0.3861518989074288 0.17006606687972084 0.1470427935467614 0.5100447838981257
0.32493687687244577 0.1665510104175845 0.13490987500545717 0.44930284765110073
0.2635201724369593 0.1634369534452376 0.12269512900957338 0.3897756765675669
0.20190806246741136 0.1607486009906194 0.1102999489736078 0.3321171013221613
0.14031131035317906 0.1583559165474681 0.09750949651868729 0.277494363452988
0.07979239345386072 0.15565388154985402 0.08388009978837492 0.22809896167307997
0.024722376251724052 0.15105103191858094 0.06872241592169183 0.1880952224143646
-0.010490663991580173 0.14281983479606597 0.05192722462346468 0.164484500438477
-0.06560909362883678 0.12937021686291159 0.034272734466433676 0.164484500438477
-0.13138907586075182 0.11062714831826505 0.01777304148258423 0.18809522241436455
-0.19680261643348312 0.09175909108762792 0.005262530561555872 0.2280989616730798
-0.26042454492975825 0.07537301678325198 -0.0012703034446413526 0.277494363452988
-0.3228719606466739 0.061550672196424905 -0.009555280841298029 0.3321171013221613
-0.3845930789190521 0.049809075074883115 -0.01967237186044292 0.3897756765675668
-0.44587311773879845 0.03972116030006634 -0.030542151879132867 0.44930284765110073
-0.5068786415989229 0.030975365975675035 -0.04181031736152071 0.5100447838981257
-0.5677074805436331 0.023357678842302828 -0.05331635473526439 0.5716143595699791
-0.6284190822478236 0.016728706709369736 -0.06497617413191487 0.6337704098189838
-0.6890510261957234 0.011010133281941737 -0.07674139955634388 0.6963559079007386
-0.7496280591133548 0.006185819427537019 -0.08858225038230833 0.7592646642541819
-0.8101672626314315 0.0023374261880651213 -0.10047943510987106 0.8224225021923846
-0.8706815118699115 -2.5568380493532782e-05 -0.11242002226782383 0.8857761430803858
-0.9311801834558757 -0.0024371131518281354 -0.1243949907477185 0.9492863851330428
-0.9916630193334113 -0.0058830193723256 -0.13639686804213486 1.012923772135973
0.89803048190229 0.15677046063887323 0.22137951623486263 1.0046717098320928
0.8376290311549868 0.1513182258805711 0.20924990533224655 0.9404761120718227
0.7772152247887828 0.14590615005330274 0.19712373108057013 0.8763275940132983
0.716786110169601 0.14054263819331947 0.1850015797813081 0.8122373104525271
0.6563377308493679 0.13523859790774453 0.17288415159048154 0.7482202261124646
0.5958646711868033 0.13000843067799686 0.1607722683752103 0.6842968850192396
0.5353593371926539 0.12487152047409668 0.14866685515606393 0.6204962600539143
0.4748107862914287 0.1198545197459965 0.1365688461160053 0.5568605323107119
0.41420276520865396 0.11499493129995367 0.12447888403329198 0.4934535013154308
0.353510339300962 0.11034678273158216 0.11239644606172833 0.4303762601331076
0.29269409962828286 0.10598944626779777 0.10031729689364229 0.3677985242255284
0.23169113934445726 0.10203964012783248 0.08822567612805682 0.3060268703388754
0.17040969004525514 0.09865643427418412 0.07606818641474858 0.24567010018915836
0.1088102499802439 0.09596016850659353 0.06365778325193572 0.1880952224143646
0.0478754360723164 0.0933923289299124 0.05032805987302494 0.13685937700384795
-2.3521792450869343e-05 0.08756743191177759 0.03457862794517776 0.10200895677962515
-0.052321281394487856 0.07407998746151835 0.017084476963482316 0.10200895677962515
-0.11808156986008986 0.05505545465257674 0.00315751833693352 0.13685937700384787
-0.18129328216908272 0.03954161170524152 -0.003890590783188623 0.1880952224143644
-0.24303519846303537 0.02776822274519596 -0.013941505098891605 0.24567010018915836
-0.3041271849593537 0.018585219585405013 -0.025086190416912412 0.3060268703388754
-0.36491535558717525 0.011300718686849225 -0.036645575766177066 0.3677985242255283
-0.42554910426937437 0.005580800329786814 -0.04840863864471569 0.4303762601331076
-0.48610035757885894 0.0014024557128390607 -0.06028766106592265 0.4934535013154308
-0.5466094185642709 -0.0008764150884416294 -0.07224001141765068 0.5568605323107119
-0.607092324366346 -0.004292417904109197 -0.08424148733987978 0.6204962600539142
-0.6675509072901619 -0.008461818437176237 -0.09627649582900012 0.6842968850192395
-0.7279892413370518 -0.013032131632491159 -0.10833544306842242 0.7482202261124646
-0.788411046989761 -0.01785805572143109 -0.12041206788089291 0.8122373104525271
-0.8488193453023322 -0.02286108480329697 -0.13250210628069764 0.8763275940132983
-0.909216529509551 -0.027993321581232435 -0.14460255562958485 0.9404761120718227
-0.9696044907575591 -0.03322331523251478 -0.1567112419768638 1.0046717098320928
0.9229013443686119 0.11069939446563189 0.19932865768081154 1.0005201560819885
0.8625735476752253 0.1049796387189688 0.18717376007405417 0.9360398792610909
0.8022444134502634 0.0992654904487616 0.17501943319491 0.8715649087810513
0.7419136172657763 0.09355823404501419 0.16286580543899165 0.8070965163352776
0.6815807207733676 0.08785957876083353 0.1507130465913866 0.742636415046538
0.621245117020132 0.08217185028350109 0.13856138581711355 0.6781869690847948
0.5609059410199217 0.07649829624312939 0.12641113980524238 0.6137515351754983
0.5005619168766626 0.07084359338838553 0.11426275830864864 0.549335044062142
0.44021108217027377 0.06521473081213369 0.10211690068530062 0.4849450444636422
0.37985025768824504 0.059622639867678975 0.08997457004214422 0.42059370356146125
0.31947394080701413 0.05408542566641436 0.07783735858669652 0.3563019682963633
0.25907174159626095 0.0486353833511009 0.06570791036019004 0.29210919800443275
0.19862155706226772 0.04333614355933227 0.05359075612507008 0.22809896167307986
0.13806758840288472 0.0383316437666512 0.04149296134443065 0.164484500438477
0.0772303797814858 0.03401321337594414 0.02940855870935227 0.10200895677962515
0.015958478690772118 0.03113077630997077 0.016776019957674963 0.04561979233461593
-0.039360523286696605 0.01835181821752555 0.0010525061123111657 0.04561979233461593
-0.1013757283197845 0.006195073195134993 -0.008362063472304134 0.10200895677962506
-0.16203345252628618 0.00046748523761301863 -0.0200958870219742 0.1644845004384768
-0.2225169690967207 -0.0028206061457254333 -0.032092165276333406 0.22809896167307986
-0.28293978176744405 -0.007620361601099007 -0.04416736876023256 0.29210919800443275
-0.34332824364610076 -0.012843113156464333 -0.05627551792152084 0.3563019682963632
-0.4036966798541137 -0.018255596431850117 -0.06840045834003809 0.42059370356146125
-0.464052564972811 -0.023771413097907663 -0.08053508199612056 0.4849450444636422
-0.5244001001944123 -0.029350097215727223 -0.09267578541224833 0.549335044062142
-0.5847418113841327 -0.034969981016165656 -0.10482055119837237 0.6137515351754982
-0.6450793034579867 -0.04061836576322984 -0.11696816356936525 0.6781869690847946
-0.7054136432586472 -0.04628730044514312 -0.12911784687752034 0.742636415046538
-0.7657455668812804 -0.05197154674244141 -0.14126908329064666 0.8070965163352776
-0.8260755982979766 -0.05766751061064863 -0.1534215140496067 0.8715649087810513
-0.8864041204717565 -0.06337264294391386 -0.16557488282463995 0.9360398792610909
-0.9467314197172005 -0.06908508499880432 -0.17772900163992644 1.0005201560819885
0.9467314197172005 0.06908508499880432 0.17772900163992644 1.0005201560819885
0.8864041204717565 0.06337264294391386 0.16557488282463995 0.9360398792610909
0.8260755982979767 0.05766751061064864 0.1534215140496067 0.8715649087810513
0.7657455668812804 0.05197154674244141 0.14126908329064666 0.8070965163352776
0.7054136432586472 0.04628730044514312 0.12911784687752034 0.742636415046538
0.645079303457987 0.040618365763229865 0.11696816356936528 0.6781869690847948
0.584741811384133 0.03496998101616566 0.10482055119837239 0.6137515351754983
0.5244001001944123 0.029350097215727223 0.09267578541224833 0.549335044062142
0.464052564972811 0.023771413097907663 0.08053508199612056 0.4849450444636422
0.4036966798541137 0.018255596431850117 0.06840045834003809 0.42059370356146125
0.34332824364610093 0.012843113156464345 0.056275517921520885 0.3563019682963633
0.28293978176744405 0.007620361601099007 0.04416736876023256 0.29210919800443275
0.2225169690967207 0.0028206061457254333 0.032092165276333406 0.22809896167307986
0.1620334525262864 -0.00046748523761300665 0.020095887021974238 0.164484500438477
0.1013757283197846 -0.006195073195134979 0.008362063472304155 0.10200895677962515
0.039360523286696605 -0.01835181821752555 -0.0010525061123111657 0.04561979233461593
-0.015958478690772118 -0.03113077630997077 -0.016776019957674963 0.04561979233461593
-0.07723037978148568 -0.03401321337594413 -0.02940855870935225 0.10200895677962506
-0.1380675884028845 -0.03833164376665118 -0.04149296134443062 0.1644845004384768
-0.19862155706226772 -0.04333614355933227 -0.05359075612507008 0.22809896167307986
-0.25907174159626095 -0.0486353833511009 -0.06570791036019004 0.29210919800443275
-0.319473940807014 -0.05408542566641435 -0.07783735858669649 0.3563019682963632
-0.37985025768824504 -0.059622639867678975 -0.08997457004214422 0.42059370356146125
-0.44021108217027377 -0.06521473081213369 -0.10211690068530062 0.4849450444636422
-0.5005619168766626 -0.07084359338838553 -0.11426275830864864 0.549335044062142
-0.5609059410199215 -0.07649829624312936 -0.12641113980524235 0.6137515351754982
-0.6212451170201317 -0.08217185028350106 -0.13856138581711352 0.6781869690847946
-0.6815807207733676 -0.08785957876083353 -0.1507130465913866 0.742636415046538
-0.7419136172657763 -0.09355823404501419 -0.16286580543899165 0.8070965163352776
-0.8022444134502633 -0.09926549044876158 -0.17501943319490998 0.8715649087810513
-0.8625735476752253 -0.1049796387189688 -0.18717376007405417 0.9360398792610909
-0.9229013443686119 -0.11069939446563189 -0.19932865768081154 1.0005201560819885
0.9696044907575591 0.03322331523251484 0.15671124197686387 1.0046717098320928
0.909216529509551 0.027993321581232487 0.1446025556295849 0.9404761120718227
0.8488193453023322 0.022861084803297033 0.13250210628069767 0.8763275940132983
0.788411046989761 0.017858055721431138 0.12041206788089297 0.8122373104525271
0.7279892413370518 0.013032131632491206 0.10833544306842247 0.7482202261124646
0.6675509072901621 0.008461818437176298 0.09627649582900022 0.6842968850192396
0.607092324366346 0.0042924179041092395 0.08424148733987984 0.6204962600539143
0.5466094185642709 0.0008764150884416551 0.07224001141765071 0.5568605323107119
0.48610035757885894 -0.0014024557128390308 0.06028766106592268 0.4934535013154308
0.42554910426937437 -0.005580800329786769 0.04840863864471573 0.4303762601331076
0.36491535558717536 -0.011300718686849159 0.03664557576617713 0.3677985242255284
0.3041271849593537 -0.01858521958540495 0.025086190416912443 0.3060268703388753
0.24303519846303528 -0.027768222745195886 0.01394150509889163 0.24567010018915833
0.1812932821690829 -0.03954161170524139 0.003890590783188674 0.18809522241436455
0.11808156986008995 -0.05505545465257662 -0.0031575183369334813 0.13685937700384787
0.05232128139448784 -0.07407998746151825 -0.017084476963482285 0.10200895677962506
2.3521792450863492e-05 -0.08756743191177749 -0.03457862794517773 0.10200895677962506
-0.047875436072316355 -0.09339232892991228 -0.05032805987302488 0.1368593770038478
-0.10881024998024372 -0.09596016850659343 -0.06365778325193563 0.18809522241436438
-0.17040969004525522 -0.09865643427418401 -0.07606818641474854 0.24567010018915833
-0.2316911393444573 -0.1020396401278324 -0.08822567612805678 0.3060268703388753
-0.2926940996282828 -0.10598944626779769 -0.10031729689364222 0.3677985242255283
-0.353510339300962 -0.11034678273158208 -0.11239644606172827 0.4303762601331076
-0.41420276520865396 -0.1149949312999536 -0.12447888403329192 0.4934535013154308
-0.4748107862914287 -0.11985451974599641 -0.13656884611600525 0.5568605323107119
-0.5353593371926539 -0.1248715204740966 -0.14866685515606387 0.6204962600539142
-0.595864671186803 -0.13000843067799678 -0.16077226837521025 0.6842968850192394
-0.6563377308493679 -0.13523859790774448 -0.17288415159048148 0.7482202261124646
-0.716786110169601 -0.1405426381933194 -0.18500157978130807 0.8122373104525271
-0.7772152247887828 -0.14590615005330265 -0.1971237310805701 0.8763275940132983
-0.8376290311549868 -0.151318225880571 -0.2092499053322465 0.9404761120718227
-0.89803048190229 -0.15677046063887315 -0.22137951623486257 1.0046717098320928
0.9916630193334113 0.00588301937232567 0.13639686804213494 1.012923772135973
0.9311801834558757 0.002437113151828194 0.12439499074771856 0.9492863851330426
0.8706815118699116 2.5568380493554473e-05 0.11242002226782391 0.8857761430803858
0.8101672626314315 -0.0023374261880650614 0.10047943510987115 0.8224225021923846
0.7496280591133548 -0.006185819427536941 0.08858225038230841 0.7592646642541819
0.6890510261957237 -0.011010133281941625 0.07674139955634397 0.6963559079007389
0.6284190822478237 -0.016728706709369625 0.06497617413191495 0.6337704098189838
0.5677074805436331 -0.023357678842302717 0.05331635473526445 0.571614359569979
0.5068786415989229 -0.030975365975674907 0.04181031736152077 0.5100447838981257
0.4458731177387984 -0.03972116030006619 0.030542151879132916 0.4493028476511006
0.3845930789190521 -0.049809075074882934 0.01967237186044299 0.3897756765675668
0.32287196064667384 -0.061550672196424745 0.009555280841298076 0.3321171013221612
0.2604245449297582 -0.07537301678325181 0.0012703034446413812 0.2774943634529879
0.1968026164334833 -0.09175909108762767 -0.005262530561555796 0.2280989616730798
0.13138907586075185 -0.1106271483182648 -0.01777304148258415 0.1880952224143644
0.06560909362883674 -0.1293702168629114 -0.03427273446643361 0.1644845004384768
0.010490663991580128 -0.14281983479606578 -0.051927224623464614 0.1644845004384768
-0.024722376251724045 -0.1510510319185807 -0.06872241592169173 0.18809522241436438
-0.0797923934538606 -0.15565388154985382 -0.08388009978837481 0.22809896167307964
-0.1403113103531792 -0.15835591654746792 -0.09750949651868722 0.2774943634529879
-0.20190806246741147 -0.16074860099061922 -0.11029994897360773 0.3321171013221612
-0.2635201724369593 -0.16343695344523743 -0.12269512900957329 0.3897756765675667
-0.3249368768724458 -0.16655101041758433 -0.1349098750054571 0.4493028476511006
-0.3861518989074289 -0.17006606687972073 -0.14704279354676134 0.5100447838981257
-0.44719978572952024 -0.1739209287698411 -0.1591396585207954 0.571614359569979
-0.5081164133341297 -0.17805447624690268 -0.17122222842503237 0.6337704098189838
-0.5689310065158516 -0.18241489206445732 -0.18330101680823094 0.6963559079007386
-0.6296659100014012 -0.18696047747363673 -0.19538109147050012 0.7592646642541819
-0.6903379420144231 -0.19165821883325596 -0.20746480672215317 0.8224225021923846
-0.7509597799407318 -0.19648202870530398 -0.21955313886905772 0.8857761430803858
-0.8115410597427141 -0.20141120199531287 -0.23164636030871244 0.9492863851330426
-0.8720891864964486 -0.20642918694313944 -0.24374438863485412 1.012923772135973
1.0131407585564607 -0.01139849898981089 0.11689965873267753 1.0251773278755292
0.952550420709947 -0.01648179402527575 0.10507765507770343 0.9623505735597612
0.8919189711890282 -0.022199983406106585 0.09331183809407431 0.8997629471600873
0.8312339381773232 -0.02856212151085106 0.08161716580178699 0.8374680635965915
0.7704786061078976 -0.03559974729951809 0.07001460176782652 0.7755364696884716
0.7096300982384922 -0.04336551236594499 0.058534444306128995 0.714062697457376
0.6486564605199727 -0.05193492754213597 0.04722216418441392 0.6531760235908577
0.5875121507835368 -0.06141039464140592 0.03614931446623633 0.5930573003500076
0.5261310205134205 -0.0719271205784786 0.02543576819460497 0.5339659792660274
0.46441559348045425 -0.0836599477950313 0.015301385381933525 0.4762846148462388
0.4022220931001242 -0.09682764912361566 0.006218436096369805 0.42059370356146125
0.33934811996730824 -0.11168474296671822 -5.5696559292543285e-05 0.3677985242255284
0.2755236630068766 -0.12846272752267895 -0.007367542786178172 0.3193385463423118
0.2103804789176863 -0.14708388980828258 -0.019194938768689003 0.277494363452988
0.14410438130840444 -0.16656466672911163 -0.03427791857897019 0.24567010018915836
0.07928335758379175 -0.18439688681362143 -0.05152502697955818 0.22809896167307986
0.023559200086167683 -0.19783714135867614 -0.0692273676724965 0.22809896167307986
-0.008763785978957843 -0.2071526226283031 -0.08632512501086644 0.24567010018915833
-0.055061992965100046 -0.21377046238631847 -0.10254345419455253 0.2774943634529879
-0.11170935083540494 -0.21791543416979556 -0.11743213970372483 0.3193385463423118
-0.17194554604552695 -0.2207277400280252 -0.1312193734577884 0.3677985242255284
-0.23334357303938194 -0.22311403463398877 -0.14428564770258992 0.42059370356146114
-0.2950053187454982 -0.22555190149481985 -0.15692322661179284 0.4762846148462388
-0.35662065043431423 -0.2282382397822358 -0.16931428228539516 0.5339659792660274
-0.41809815578211285 -0.231230036029478 -0.18156468468487036 0.5930573003500076
-0.4794246320147222 -0.23452362058927362 -0.19373496583379446 0.6531760235908576
-0.5406126584704002 -0.23809249363160911 -0.20585991096546585 0.7140626974573758
-0.6016813449867329 -0.24190400586286886 -0.2179597545037176 0.7755364696884716
-0.6626495551608385 -0.24592622146257775 -0.23004641497044898 0.8374680635965915
-0.7235338166580962 -0.25013041251451357 -0.2421269775573864 0.8997629471600872
-0.7843479571141088 -0.2544916757369609 -0.25420566796644933 0.9623505735597612
-0.8451033300524555 -0.2589887871981848 -0.26628499235428427 1.0251773278755292
1.0340247055655203 -0.04063362121638954 0.0982897251474898 1.041291122036708
0.9732416471523394 -0.04790605841732027 0.08672344438180618 0.9794984806896114
0.9123815548780613 -0.05575565875621497 0.0752585712507373 0.9180806110166262
0.8514244802203336 -0.06422963736387582 0.06392363049999436 0.8571180810055755
0.7903441575342681 -0.07338780172899419 0.05275910404540393 0.7967154216276432
0.729105595389106 -0.0833046682355878 0.04182451529667485 0.7370103005674751
0.6676616926149204 -0.09407197978602416 0.031211465897043034 0.6781869690847948
0.6059486026237899 -0.10580119679791664 0.02107007560375234 0.6204962600539143
0.5438798465072485 -0.11862483511572441 0.011671772349565955 0.5642856672430936
0.48134061416763435 -0.1326940452004928 0.0036144028463646334 0.5100447838981257
0.418191892423928 -0.14816848844670116 -0.0013805091758130863 0.45847323882425467
0.3542447095802698 -0.16516636395773004 -0.0094725550108005 0.41057813101154367
0.2892608095249742 -0.18361977902726886 -0.020904316784277656 0.3677985242255284
0.22323000186340314 -0.20304644459879045 -0.03500352966940612 0.3321171013221613
0.15696384418346368 -0.22223996238455493 -0.05125343089044689 0.3060268703388754
0.09314103062658698 -0.23932074363758946 -0.06878746161694954 0.29210919800443275
0.03717629738950349 -0.25275709719911005 -0.08650991403846045 0.29210919800443275
7.056537735260103e-05 -0.2627022957353326 -0.10373588383553325 0.3060268703388753
-0.03500307385811682 -0.27058438221875786 -0.12045886426841373 0.3321171013221612
-0.08628538759349305 -0.2762585929561807 -0.1362412782847828 0.3677985242255284
-0.1436263082169492 -0.2801769867897371 -0.1509841796190748 0.41057813101154367
-0.2036671119847382 -0.28306820154905726 -0.16486778476410033 0.4584732388242546
-0.26484411057841795 -0.2855147141449678 -0.17813043094806713 0.5100447838981257
-0.3264307499407315 -0.28788050551978056 -0.19097334975580704 0.5642856672430936
-0.38810129674532934 -0.2903608924713407 -0.2035410719668433 0.6204962600539143
-0.4497179214152704 -0.29304642246003226 -0.21593043912643717 0.6781869690847947
-0.5112290701357654 -0.29596930282255224 -0.22820455924424568 0.7370103005674749
-0.5726218543547127 -0.2991315809596627 -0.24040425176310906 0.7967154216276432
-0.6338999504648859 -0.302520901841532 -0.25255598287168474 0.8571180810055755
-0.6950734180333719 -0.3061189203834974 -0.2646770283841704 0.9180806110166262
-0.7561540837565842 -0.30990562854393533 -0.2767787558105101 0.9794984806896114
-0.8171535298976058 -0.31386147836014017 -0.2888687013878545 1.041291122036708
1.0541860784527384 -0.07655994964535606 0.08063396107842673 1.0610893034450661
0.9931428605098369 -0.0855238256825862 0.06941730691770706 1.0005201560819885
0.9319818047198585 -0.09508440372825637 0.058368174973243474 0.9404761120718226
0.8706755068680526 -0.10529756493916151 0.0475361591271829 0.8810645344353331
0.8091889093582815 -0.11622928095228859 0.03699313071795981 0.8224225021923847
0.7474770012446633 -0.12795667023285148 0.026848216757956574 0.7647270703954644
0.6854820675491041 -0.14056849258963908 0.017278769611758085 0.7082096258096822
0.6231309527704159 -0.1541642157592775 0.008608268537731518 0.6531760235908576
0.5603343420064247 -0.16885022427419005 0.0016105745187337851 0.6000346850883314
0.4969949672765431 -0.1847319858862699 -0.0030916444224001255 0.549335044062142
0.4329657561536631 -0.20187000039278108 -0.011577567235422815 0.5018177156807756
0.3680840865408483 -0.220207915997817 -0.02275144366690399 0.4584732388242546
0.30230350353980184 -0.23946681307351297 -0.036172167559693776 0.42059370356146114
0.23593025976754972 -0.2589928284727541 -0.05153539692211669 0.3897756765675668
0.17006104441429598 -0.27767873839169066 -0.06838835567817353 0.3677985242255283
0.10709591070852756 -0.2941954385318757 -0.08605211654661067 0.3563019682963632
0.05101101138602484 -0.30762979781845734 -0.10378484188320188 0.3563019682963632
0.008222036407391498 -0.3180779933133698 -0.12111080868942746 0.3677985242255283
-0.0190679439493346 -0.32666095213591373 -0.1380485914339289 0.3897756765675667
-0.06429372167020225 -0.333537338847311 -0.1543929566521484 0.42059370356146114
-0.11781579618152736 -0.3386534229022015 -0.16988385350082114 0.4584732388242546
-0.17554326559849345 -0.3424385394096786 -0.18453621953442467 0.5018177156807756
-0.23544272626683357 -0.34538734271212984 -0.1984845431684788 0.549335044062142
-0.2964182845619957 -0.3479046081602131 -0.21189125238998857 0.6000346850883314
-0.3578825309132983 -0.3502708155583336 -0.2249013488963697 0.6531760235908576
-0.41952747988749095 -0.35266043811071107 -0.2376285754899002 0.708209625809682
-0.48119650720254536 -0.35517259533578666 -0.25015661923950927 0.7647270703954643
-0.5428137791445403 -0.3578577207203758 -0.26254513362190063 0.8224225021923847
-0.6043460152106295 -0.36073661674209445 -0.27483604672452777 0.8810645344353331
-0.6657819776991081 -0.3638128806471619 -0.28705870372006875 0.9404761120718226
-0.727121527076542 -0.3670806149614981 -0.29923366747520774 1.0005201560819885
-0.7883698068127032 -0.370529065952462 -0.31137540455922397 1.0610893034450661
1.0735888941861293 -0.11691957186971068 0.06402263777865169 1.084370084772362
1.0122317106397305 -0.1273454819328257 0.053269599865924444 1.0251773278755294
0.9507142142472534 -0.13839336633271807 0.04277814058374572 0.966666068630432
0.8890029855427851 -0.15011970432254576 0.03263120707041207 0.9089679228132497
0.8270567758609335 -0.16258806516132854 0.022954079072117595 0.8522480524918005
0.7648250578407616 -0.17586867497280081 0.013951186539333572 0.7967154216276432
0.7022471894048165 -0.1900368013259231 0.006007202102386094 0.742636415046538
0.6392545313399844 -0.2051694816165733 0.00022776678022628764 0.6903527277107322
0.5757745300607698 -0.2213386823976526 -0.004946106083962323 0.6403042981057809
0.5116868027270566 -0.23857363682783236 -0.013682579460045178 0.5930573003500077
0.44687578449348186 -0.2568282489030756 -0.02467495538015182 0.5493350440621421
0.3812921014769919 -0.2759229587091221 -0.03760595068449588 0.5100447838981257
0.31506405491052847 -0.2954642310079563 -0.05226802989457687 0.4762846148462388
0.24870010298986844 -0.31477969309101705 -0.06839604928487342 0.44930284765110073
0.1833639017344705 -0.33295166726465186 -0.08558824376668756 0.4303762601331076
0.12110791097397154 -0.3490430548107011 -0.10331722752881645 0.42059370356146125
0.06495435253453802 -0.36247625993385735 -0.12105588934167456 0.42059370356146125
0.019303196266111624 -0.37331957855847003 -0.13845710902527292 0.4303762601331076
-0.006977578167939964 -0.38234627419141665 -0.1554980782118704 0.4493028476511006
-0.045480608568784095 -0.3900821866663076 -0.17217982962184405 0.4762846148462388
-0.09470082787187799 -0.39624372181177675 -0.1882083680650559 0.5100447838981257
-0.14948728352600463 -0.4010022398220784 -0.20349737040804866 0.549335044062142
-0.20746022298003777 -0.40470009202962043 -0.2180882594497747 0.5930573003500077
-0.26725320085296955 -0.407692354071145 -0.23208296853014226 0.6403042981057809
-0.32805416873886906 -0.4102762488195973 -0.245598965201574 0.6903527277107322
-0.38938303553553305 -0.4126723142557287 -0.2587448737830461 0.742636415046538
-0.45096018877032773 -0.4150313446230846 -0.2716110486525067 0.7967154216276431
-0.5126258866588245 -0.41744989287303264 -0.28426843572274674 0.8522480524918005
-0.5742912515229055 -0.41998579373224404 -0.29677098152453035 0.9089679228132497
-0.6359088935488525 -0.4226706877939976 -0.3091590060262727 0.966666068630432
-0.6974554832952072 -0.42551915932092244 -0.32146239786224123 1.0251773278755294
-0.7589214748151044 -0.4285350441776871 -0.3337032527469972 1.084370084772362
1.0922383507349311 -0.16056155701601352 0.0485652135229332 1.1109145392079074
1.0305275481677858 -0.172287235390705 0.03841701554884848 1.0532146914396456
0.9686158819400216 -0.18465201658927452 0.028665842523894137 0.9963513039664839
0.9064664108454142 -0.1977080585262074 0.019452953915943236 0.9404761120718226
0.8440356014316617 -0.21151114014731406 0.011012543035578803 0.8857761430803859
0.7812736347892748 -0.22611905034975577 0.0038109103339240913 0.832483090358964
0.7181287600616726 -0.24158953568547442 -0.0006212227724937174 0.7808850604458196
0.6545393683003252 -0.25797134392445553 -0.006875783403579734 0.7313409063712667
0.5904078493004498 -0.2752772732628835 -0.015787591684667507 0.6842968850192396
0.5256484273470899 -0.2934692661794251 -0.026645226202348177 0.6403042981057809
0.46021636454595327 -0.3124228676905575 -0.0392074105994076 0.6000346850883315
0.39416722758225564 -0.3318814449547949 -0.05331912444775259 0.5642856672430936
0.327760281420986 -0.35141289509268436 -0.06880712947253267 0.5339659792660274
0.2616064069724396 -0.37039993730759163 -0.08542238481741149 0.5100447838981257
0.19682728088651041 -0.3881106505887345 -0.10281820339930095 0.4934535013154308
0.13515618628276616 -0.4038742276588743 -0.12058232517174945 0.4849450444636422
0.07895971298581057 -0.41730670574359763 -0.13832472200714044 0.4849450444636422
0.03147199197474047 -0.42845950438819774 -0.15578167387039396 0.4934535013154308
0.00011760896225433969 -0.4378371595588878 -0.1728931397258888 0.5100447838981257
-0.0295521690745039 -0.44615193007283105 -0.18976605370805047 0.5339659792660274
-0.07416712875517216 -0.4531530957557426 -0.20616724776507536 0.5642856672430936
-0.125642439070957 -0.45881199932754907 -0.22195118235818342 0.6000346850883314
-0.18123487064431323 -0.46332519320119747 -0.2370938164611826 0.6403042981057809
-0.239377180361582 -0.4669616446495619 -0.25164029936512466 0.6842968850192396
-0.29908724267717746 -0.46998772421145213 -0.26566985580532 0.7313409063712667
-0.3597387259152832 -0.47263075742303207 -0.27927124480261833 0.7808850604458195
-0.42093393105953714 -0.4750677496424041 -0.2925284895560618 0.8324830903589638
-0.4824230465181262 -0.47742790902078974 -0.3055144035471751 0.8857761430803859
-0.5440512499012189 -0.47980084253296756 -0.3182889162596785 0.9404761120718226
-0.6057241874022342 -0.48224580297185804 -0.33089984692082336 0.9963513039664839
-0.6673856965738826 -0.4847999024451118 -0.3433846532507689 1.0532146914396456
-0.7290035699773652 -0.4874846518888074 -0.35577237061861317 1.1109145392079074
1.1101652957737496 -0.20674414677484085 0.03439937934220629 1.1404948083653992
1.0480758327937159 -0.21963212658008002 0.025041533479679925 1.084370084772362
0.9857501514324472 -0.23316447579991237 0.016289306350419776 1.029229427970569
0.9231510439005766 -0.24738587158594588 0.008412511786105458 0.975239771472966
0.8602378058832414 -0.26234145855007984 0.001999673438919071 0.9226032029725866
0.796971471351736 -0.27807581055880704 -0.0019861046893827664 0.8715649087810513
0.7332943965648957 -0.29462080406878854 -0.008850682242490525 0.8224225021923846
0.6691288958738429 -0.31198090969793457 -0.017892603909289834 0.7755364696884715
0.6044087531471027 -0.3301242245907264 -0.028646210709502556 0.7313409063712667
0.5390950763040204 -0.34895974802468493 -0.04092092208378948 0.6903527277107322
0.473210539945684 -0.36830960170229204 -0.05459412004066842 0.6531760235908577
0.4068967771708094 -0.38788078301813095 -0.0695422281106371 0.6204962600539143
0.3404975187110634 -0.4072492592095906 -0.08560042829802744 0.5930573003500076
0.27465820161307 -0.42587794210498636 -0.10253897836118614 0.5716143595699791
0.21041369810989183 -0.4431897991917622 -0.12006341353808395 0.5568605323107119
0.14922889268798292 -0.45869468521453227 -0.137847284500596 0.549335044062142
0.09300380683383433 -0.4721266760973723 -0.1555921819859624 0.549335044062142
0.04422443932862821 -0.48352598172288036 -0.1730912468837966 0.5568605323107119
0.007270163601170934 -0.49324184608249844 -0.1902739823503053 0.571614359569979
-0.01635053577588841 -0.5019198451274367 -0.20724213881956766 0.5930573003500076
-0.05602216033277615 -0.5095694533807891 -0.22389638606103218 0.6204962600539143
-0.10396057486384583 -0.516002378135743 -0.24005325705538152 0.6531760235908576
-0.15687982143341128 -0.5212965187224939 -0.25564715401227817 0.6903527277107322
-0.2130280539822608 -0.5256322279321538 -0.2706794089813482 0.7313409063712667
-0.2712941377431262 -0.5292231972695034 -0.2851923392804746 0.7755364696884715
-0.33093788746119523 -0.5322762826648626 -0.2992490213772491 0.8224225021923846
-0.391461305612981 -0.5349708833348069 -0.312918813221646 0.8715649087810512
-0.45253052961908924 -0.5374517460632524 -0.32626844568481495 0.9226032029725866
-0.5139235440731234 -0.5398296879009802 -0.33935748984852965 0.975239771472966
-0.5754941741573265 -0.5421860835051471 -0.3522367323455961 1.0292294279705687
-0.6371473060943886 -0.5445785113953695 -0.3649482211643399 1.084370084772362
-0.698821977709066 -0.5470461869853136 -0.3775261249224257 1.1404948083653992
1.1274175148403955 -0.2549365281798145 0.021715654331587352 1.172881223399861
1.0649386703995856 -0.2688619119977094 0.01342245190518754 1.118382956345788
1.0021962949864114 -0.28342511086179906 0.006118912424354055 1.0650047754334953
0.9391573823425049 -0.2986620809075395 0.0006074663187147934 1.012923772135973
0.8757911838153072 -0.3146076631367381 -0.0035758403499759877 0.9623505735597612
0.8120425688494105 -0.33128174670409277 -0.01085510574298479 0.9135356295810513
0.7478499424472363 -0.34868454613298566 -0.019997616133912162 0.8667760543577033
0.6831606787751785 -0.36678898135749727 -0.0306684602577263 0.8224225021923846
0.6179413004728035 -0.38552577523265313 -0.04271284433028307 0.7808850604458195
0.5521985944050498 -0.4047656829496181 -0.056030065723660545 0.742636415046538
0.48601371166431384 -0.42430075129009137 -0.07052594887984544 0.7082096258096822
0.4195913589191748 -0.4438303655730202 -0.08608427905316628 0.6781869690847947
0.35332174324324134 -0.4629622643584694 -0.1025473925150787 0.6531760235908576
0.2878444297948453 -0.4812410408462213 -0.11970786610269228 0.6337704098189838
0.22409491256563507 -0.49821147544464095 -0.13731689238854783 0.6204962600539142
0.16331882103875595 -0.5135077784505966 -0.15511208379659006 0.6137515351754982
0.10707370470000868 -0.5269394270725487 -0.17285873682077646 0.6137515351754982
0.057333373896040214 -0.5385387520942437 -0.19039038981336093 0.6204962600539142
0.01717666029013539 -0.5485601614649378 -0.20763700375689556 0.6337704098189838
-0.005998872556422452 -0.5574998096069791 -0.2246595446336176 0.6531760235908576
-0.040096500930758304 -0.5656363960778809 -0.24148117769488767 0.6781869690847947
-0.08432067864403851 -0.5727106152345547 -0.2579144618213764 0.708209625809682
-0.13437957136372494 -0.5787064095408782 -0.27386764433330046 0.742636415046538
-0.18829728917632177 -0.5837268795959536 -0.28931138850887056 0.7808850604458195
-0.24485066689960217 -0.5879287924771295 -0.30425768223878713 0.8224225021923846
-0.3032110951246705 -0.591484749889445 -0.3187443791958245 0.8667760543577032
-0.36280064041978694 -0.5945598722086642 -0.33282276975602837 0.9135356295810512
-0.42321376286411844 -0.5972992946511327 -0.34654850799526 0.9623505735597612
-0.48416672117641824 -0.5998233477637048 -0.35997576352660254 1.012923772135973
-0.5454622367755398 -0.6022275404089995 -0.37315397787281857 1.0650047754334953
-0.6069641970947827 -0.604585079971516 -0.38612645481861596 1.118382956345788
-0.6685795153234406 -0.6069504012404243 -0.39893009892225995 1.172881223399861
1.1440537462226341 -0.30473763311566904 0.010822899237131704 1.2078480791515518
1.0811885144257276 -0.31958495449203655 0.004115101283800206 1.155000889675365
1.0180443599019247 -0.3350542289001545 -0.0001670896778776157 1.1033955726765852
0.9545937556837427 -0.3511722059923056 -0.005292329677736468 1.0532146914396454
0.8907857645365733 -0.36795088006752563 -0.012879942129671137 1.0046717098320925
0.8265709890206296 -0.3853881825680367 -0.022102628358534472 0.9580156390269353
0.7619066275139474 -0.4034608706109349 -0.032706046533555515 0.9135356295810512
0.6967638354729385 -0.4221145231392671 -0.04456173634506147 0.8715649087810512
0.6311414367530587 -0.4412516694248476 -0.057584816306066995 0.8324830903589638
0.5650873386135676 -0.4607190274360809 -0.07169994091843457 0.7967154216276431
0.49872907741783246 -0.4802966468150917 -0.08682052020942885 0.7647270703954643
0.4323131439252132 -0.4996940001873348 -0.10283375573691053 0.7370103005674749
0.36624896976141513 -0.5185599122306281 -0.11959133874437607 0.7140626974573758
0.3011485294793556 -0.5365126013207383 -0.13690859529359886 0.6963559079007386
0.23785007275137537 -0.5531906604408642 -0.1545750809386745 0.6842968850192395
0.17742133819155892 -0.5683155957995101 -0.17237673295568767 0.6781869690847946
0.12116165319813826 -0.5817469948646263 -0.19012466537280115 0.6781869690847946
0.07067760025850299 -0.5935114240760282 -0.2076821030174894 0.6842968850192394
0.028291209062841834 -0.6038007691921049 -0.22498307406563903 0.6963559079007386
0.00016465254715603207 -0.6129720233824428 -0.2420503956162443 0.7140626974573758
-0.026291357936873695 -0.6214578678849091 -0.25897537503259926 0.7370103005674749
-0.06659249054133687 -0.6290521976805523 -0.2756110858178421 0.7647270703954643
-0.11365836061670224 -0.6356567737274725 -0.29184603467124254 0.7967154216276431
-0.1651859788953006 -0.6413113871589552 -0.3076303625836576 0.8324830903589638
-0.21983220602791836 -0.6461203894904524 -0.3229532186025442 0.8715649087810512
-0.27669335904389836 -0.6502181131671521 -0.3378307900246801 0.9135356295810512
-0.33512805250621475 -0.6537463025093866 -0.3522964191111744 0.9580156390269352
-0.3946724825194889 -0.6568397350206777 -0.36639257322674773 1.0046717098320925
-0.4549899550202877 -0.659618215036046 -0.38016487811583805 1.0532146914396454
-0.5158366381365809 -0.6621832200840755 -0.3936581203733651 1.103395572676585
-0.5770368297013057 -0.6646175945490832 -0.40691387625989295 1.155000889675365
-0.6384646921504857 -0.6669869874049658 -0.4199693384404274 1.2078480791515518
1.1601398715495277 -0.35583576804056 0.0024014678703704515 1.24517800423347
1.0969066976833994 -0.3715000074698281 -0.0012372866084705055 1.1939842273110806
1.0333832488179124 -0.38776097254141234 -0.0070911399897538785 1.1441385710302063
0.9695252351382146 -0.4046260584990635 -0.014919508432519817 1.0958250162234213
0.905292035594023 -0.422091819003088 -0.024207640583156845 1.0492552236961674
0.8406481758198909 -0.4401381059603005 -0.03475506039199252 1.0046717098320928
0.7755686776784596 -0.4587210831216861 -0.046453313304376506 0.9623505735597612
0.7100483429024949 -0.47776500446964665 -0.05922948818957776 0.9226032029725866
0.6441158281981287 -0.4971532871625446 -0.07302111730002532 0.8857761430803859
0.5778534411164544 -0.5167203276048378 -0.08776066015163159 0.8522480524918005
0.5114228297499848 -0.5362466899108544 -0.10336405963856159 0.8224225021923848
0.4450950160886929 -0.555461461440121 -0.11972252592136928 0.7967154216276432
0.37928063448637755 -0.5740559324807036 -0.13669874902838627 0.7755364696884716
0.31455385014763404 -0.5917111592466415 -0.15412951487154872 0.7592646642541819
0.25166373547671517 -0.6081376621981177 -0.1718360498547794 0.7482202261124646
0.1915333332101094 -0.6231195055423895 -0.1896412502003331 0.742636415046538
0.13526272109621593 -0.6365507170826925 -0.20739014362276942 0.742636415046538
0.08418573854326808 -0.6484535144913509 -0.22496838889165519 0.7482202261124646
0.040130554561705896 -0.6589765955209848 -0.24231518686061757 0.7592646642541819
0.006722815673780918 -0.6683890246343576 -0.2594335965290408 0.7755364696884716
-0.01462248050039156 -0.6771085603724412 -0.2764134845530513 0.7967154216276432
-0.05066824427174432 -0.6851177245747497 -0.29319515437292365 0.8224225021923847
-0.09462146835748689 -0.6922398105763639 -0.30964899279539937 0.8522480524918005
-0.14364684647048998 -0.6984628755973745 -0.32571131233500394 0.8857761430803859
-0.19624833555969542 -0.7038463340196907 -0.3413548884601785 0.9226032029725866
-0.2514478105376891 -0.7084877748505235 -0.356578683674462 0.9623505735597612
-0.3085503531220301 -0.7125022187610298 -0.37140011827585145 1.0046717098320925
-0.3670450098877591 -0.7160078551293283 -0.3858484590265245 1.0492552236961674
-0.42655131545483205 -0.7191167353204048 -0.3999594157690806 1.0958250162234213
-0.4867852343454232 -0.7219294158403708 -0.413771060204682 1.1441385710302063
-0.5475351461038256 -0.7245325508991024 -0.42732100093997893 1.1939842273110806
-0.6086440190891383 -0.7269984927630372 -0.44064461538843736 1.24517800423347
1.17574921327126 -0.4079867443302661 -0.0026082482688240165 1.2846650162412823
1.1121625506087842 -0.42436817555872464 -0.008947490635339329 1.2351090141339773
1.0482618457690929 -0.4413058243225671 -0.0169700650408082 1.1869915801918773
0.9840130821674162 -0.45879545543813915 -0.026312652807779165 1.1404948083653992
0.9193863922235462 -0.4768194481787924 -0.03681281887746328 1.0958250162234213
0.8543600058305478 -0.4953417624770724 -0.048377698518490914 1.0532146914396456
0.7889267568339351 -0.5143020698038354 -0.06094375594276618 1.012923772135973
0.7231036908576797 -0.5336093490618964 -0.07445781705976993 0.975239771472966
0.6569453793037594 -0.5531357415913247 -0.08886520741292092 0.9404761120718226
0.590561205326193 -0.5727121036689957 -0.10410092174387646 0.9089679228132497
0.5241360658147931 -0.5921273948319643 -0.1200828443669277 0.8810645344353331
0.4579525955966427 -0.6111344834935711 -0.13670743362349858 0.8571180810055755
0.3924114690017998 -0.6294646100386427 -0.15384898887750362 0.8374680635965915
0.328045468144184 -0.6468510843145574 -0.1713636723321682 0.8224225021923846
0.2655243353744986 -0.6630597623486 -0.1890987010688135 0.8122373104525271
0.20565264071325337 -0.6779204411329283 -0.2069056542910692 0.8070965163352776
0.14937362272875115 -0.6913515082134725 -0.22465528780165234 0.8070965163352776
0.09781278667807285 -0.703371818341013 -0.24225061578805634 0.8122373104525271
0.05245331995790078 -0.7140991739803295 -0.2596361231173233 0.8224225021923846
0.01584366754892081 -0.7237440259782082 -0.2768045291797634 0.8374680635965915
-0.005334849538887301 -0.7326434250447249 -0.29381853542889036 0.8571180810055755
-0.036480762540213534 -0.7409764741525974 -0.3107023148239262 0.8810645344353331
-0.07717821927678854 -0.7485325899696718 -0.3273248307728815 0.9089679228132497
-0.12361188125862031 -0.7552551595929042 -0.3436120796084589 0.9404761120718226
-0.17406996206546288 -0.7611660886404747 -0.3595253424891121 0.975239771472966
-0.2274882493041565 -0.7663301959496224 -0.3750505216560576 1.012923772135973
-0.2831211549099735 -0.7708360085579602 -0.3901918498951014 1.0532146914396454
-0.34041788989365956 -0.7747824474007947 -0.40496659865906626 1.0958250162234213
-0.3989619672693033 -0.7782694077492699 -0.41940049894187453 1.1404948083653992
-0.45843563759566625 -0.7813914914183812 -0.4335239797036311 1.1869915801918773
-0.518596050361652 -0.784234290652026 -0.4473692837100057 1.2351090141339773
-0.5792579129409553 -0.7868726144192534 -0.46096841478965206 1.2846650162412823
1.19093376401637 -0.46098972804027977 -0.010846027356995075 1.3261164381351267
1.126996213336381 -0.4779891529401311 -0.019029045766489304 1.2781685649134806
1.0627341287408092 -0.49549909187319013 -0.0284176650324015 1.231734393034631
0.9981220260707473 -0.5135040118160963 -0.038877418964529 1.1869915801918773
0.9331408021121206 -0.5319737744892377 -0.050327846817223486 1.1441385710302063
0.8677824285749229 -0.5508593370818067 -0.06271295035283297 1.1033955726765852
0.8020567228515679 -0.5700880519412691 -0.07598656151562577 1.0650047754334953
0.7360005942385128 -0.5895590219570307 -0.09010308554204877 1.0292294279705687
0.6696900055902091 -0.6091393337963714 -0.1050105890082184 0.9963513039664839
0.6032544815822961 -0.6286624103127847 -0.12064531560800662 0.966666068630432
0.5368932933360946 -0.6479300671425975 -0.13692767566380884 0.9404761120718226
0.4708915325503909 -0.6667198871536648 -0.1537602926713407 0.9180806110166262
0.40563347926025217 -0.6847989393761279 -0.1710289071685978 0.8997629471600872
0.34161060486624895 -0.7019434759988741 -0.18860675370137148 0.8857761430803858
0.27942309187976105 -0.7179622309127682 -0.2063623848508486 0.8763275940132983
0.21977770748553926 -0.7327190610006779 -0.22416996208062853 0.8715649087810513
0.16349208463630058 -0.7461500144483455 -0.24192017761019993 0.8715649087810513
0.1115288921685105 -0.7582712915973302 -0.25952974211538143 0.8763275940132983
0.06511882172759792 -0.769177962340797 -0.27694813731472767 0.8857761430803858
0.026188515160241697 -0.7790385828095955 -0.2941623787595978 0.8997629471600872
0.00021169613205776843 -0.788106887205998 -0.31120765150659985 0.9180806110166262
-0.02402144932582997 -0.7966812273651394 -0.32815732440265716 0.9404761120718226
-0.0612547875346676 -0.8045973031511591 -0.34490848406673746 0.966666068630432
-0.1050092215743508 -0.8117531466562738 -0.3613765928052413 0.9963513039664839
-0.15324834880566154 -0.8181391764512411 -0.37751475662738954 1.0292294279705687
-0.20479738921737317 -0.8237920153164376 -0.39329924319871207 1.0650047754334953
-0.25885616278047907 -0.8287757788685421 -0.4087238348543485 1.103395572676585
-0.3148371976295195 -0.8331698064748966 -0.4237955487936105 1.1441385710302063
-0.37229341914746966 -0.8370597167174885 -0.4385308803198796 1.1869915801918773
-0.43087892465084743 -0.8405309603692113 -0.4529525388572243 1.231734393034631
-0.4903243469734909 -0.8436644566535276 -0.4670867529175732 1.2781685649134806
-0.5504196587437493 -0.8465339361133593 -0.4809611750184991 1.3261164381351267
1.2057287894708473 -0.5146753033164851 -0.021094628953164957 1.369353888825234
1.1414551753142028 -0.5322027283082414 -0.030522677257023838 1.3229739777038632
1.0768556181457394 -0.550191147938325 -0.040947473097143416 1.2781685649134806
1.011913243435395 -0.5686149955223444 -0.0522985980143725 1.2351090141339773
0.9466197667758471 -0.587433708076242 -0.06452623847654221 1.1939842273110806
0.8809803965511097 -0.6065882052890111 -0.07758969696295137 1.155000889675365
0.8150204359600887 -0.6259973412897804 -0.09145003894887331 1.118382956345788
0.748793774936576 -0.6455548179275791 -0.10606459908653203 1.084370084772362
0.6823932509453514 -0.6651273027952354 -0.12138255223311753 1.0532146914396456
0.6159624805968109 -0.6845547336926647 -0.13734143584184574 1.0251773278755294
0.549708234470473 -0.7036539027978904 -0.1538649022535647 1.0005201560819887
0.4839118603232542 -0.7222262414547879 -0.17086219575456582 0.9794984806896114
0.41893792207939123 -0.740070123332816 -0.18822986594970154 0.9623505735597612
0.35523852870104766 -0.7569969462296456 -0.20585599193246548 0.9492863851330428
0.29335324408727936 -0.7728489662310413 -0.22362670461999862 0.9404761120718227
0.23390739067198804 -0.7875158427820236 -0.24143418796724325 0.9360398792610909
0.17761648376519723 -0.80094670524143 -0.25918486944252583 0.9360398792610909
0.12531344526341961 -0.8131556221061675 -0.2768064549783869 0.9404761120718227
0.07803766712645259 -0.8242205394560157 -0.2942529926733449 0.9492863851330426
0.037312054802338165 -0.8342789194943643 -0.31150838497921673 0.9623505735597612
0.006364000798182735 -0.8435305527545275 -0.32859205409616227 0.9794984806896114
-0.013375835449350622 -0.8522726735320421 -0.34557776875699603 1.0005201560819885
-0.04680266089740444 -0.8604834250721012 -0.36242533787010045 1.0251773278755294
-0.08777314942819057 -0.868011603729583 -0.3790380203168886 1.0532146914396456
-0.1337276133592515 -0.8748201356434986 -0.3953626705581858 1.084370084772362
-0.1833403117587757 -0.8809216623932965 -0.4113685140552927 1.118382956345788
-0.23574587586316917 -0.8863586832142842 -0.4270412839185259 1.155000889675365
-0.2903192666108565 -0.8911920087437227 -0.4423795819553484 1.1939842273110806
-0.3465856806351142 -0.8954924657412042 -0.4573918097449315 1.2351090141339773
-0.40417515050478187 -0.8993346766199075 -0.4720934292907631 1.2781685649134806
-0.4627958820323919 -0.9027925129891531 -0.48650457877257436 1.3229739777038632
-0.5222166171243912 -0.9059359706126823 -0.5006480934404133 1.369353888825234
1.2201762218875962 -0.5689063647432925 -0.032627689481646176 1.4142135623730951
1.1555875683689183 -0.5868803703942262 -0.043021945574988264 1.369353888825234
1.0906789520524167 -0.6052637877020799 -0.05428608584447264 1.326116438135127
1.0254421653479484 -0.624022568758678 -0.06637545472277259 1.2846650162412823
0.9598794266423913 -0.6431078872063842 -0.07925374901729405 1.24517800423347
0.8940082095729313 -0.6624533947857075 -0.09288708724469141 1.207848079151552
0.82786741231535 -0.6819727213798521 -0.10723957838439832 1.172881223399861
0.7615248979915524 -0.7015576770418224 -0.12226972414331455 1.1404948083653992
0.6950862288658751 -0.7210777742956846 -0.13792748155662174 1.1109145392079074
0.6287041100453318 -0.740381798260727 -0.154152098106989 1.084370084772362
0.56258769251033 -0.7593021299938075 -0.17087100870338578 1.0610893034450664
0.49701057176891456 -0.7776622836573845 -0.188000156826245 1.041291122036708
0.4323162532133057 -0.7952875940376618 -0.20544604013175277 1.0251773278755292
0.3689202933520624 -0.8120182305117675 -0.22310956108501895 1.012923772135973
0.3073095148473359 -0.8277229088044958 -0.24089141227869537 1.0046717098320928
0.24804083078134254 -0.8423111413293902 -0.25869834400643044 1.0005201560819885
0.19174563046615917 -0.8557419298069997 -0.27644940427909803 1.0005201560819885
0.1391517484707421 -0.8680276048337029 -0.2940812575890776 1.0046717098320928
0.09114969471651575 -0.8792329528113138 -0.31155205721618723 1.012923772135973
0.04898101805940867 -0.8894717414946104 -0.32884412085637943 1.0251773278755292
0.014911387431439634 -0.8989065772552876 -0.3459674155558794 1.041291122036708
-0.00483512224466957 -0.9077832337597045 -0.36297666498344133 1.0610893034450661
-0.0338074120638822 -0.9162302299778451 -0.3798940194941898 1.084370084772362
-0.07185022938246541 -0.9240758065994684 -0.39662141330226697 1.1109145392079074
-0.11545263194778616 -0.9312567225083376 -0.4130999998147389 1.1404948083653992
-0.16307381816713762 -0.9377650445469059 -0.42929377782189315 1.172881223399861
-0.21376532653157357 -0.9436244974703533 -0.4451823791444801 1.2078480791515518
-0.2668597908460248 -0.9488790672798626 -0.46075768828827246 1.24517800423347
-0.3218550072375516 -0.9535852768502638 -0.4760212753278064 1.2846650162412823
-0.37835937431670535 -0.9578063575347932 -0.49098212369023686 1.3261164381351267
-0.4360617904120211 -0.9616078001006115 -0.5056545887330247 1.369353888825234
-0.4947128394139362 -0.9650540656090947 -0.5200566186879243 1.4142135623730951

